Quantitative inverse problem in visco-acoustic media under attenuation model uncertainty

We consider the inverse problem of quantitative reconstruction of properties (e.g., bulk modulus, density) of visco-acoustic materials based on measurements of responding waves after stimulation of the medium. Numerical reconstruction is performed by an iterative minimization algorithm. Firstly, we investigate the robustness of the algorithm with respect to attenuation model uncertainty, that is, when different attenuation models are used to simulate synthetic observation data and for the inversion, respectively. Secondly, to handle data-sets with multiple reflections generated by wall boundaries around the domain, we perform inversion using complex frequencies, and show that it offers a robust framework that alleviates the difficulties of multiple reflections. To illustrate the efficiency of the algorithm, we perform numerical simulations of ultrasound imaging experiments to reconstruct a synthetic breast sample that contains an inclusion of high-contrast properties. We perform experiments in two and three dimensions, where the latter also serves to demonstrate the numerical feasibility in a large-scale configuration.

==> figures/attenuation-models/data/attenuation_models.txt <==
freq KF KV Maxwell ZenerA ZenerB ColeA ColeB                                                                                       Szabo         KSB
50000 117.59787414966 707.355302630646 19.5825942073764 685.056360480594 212.347962458605 424.24833235689 376.109345156151        58.3533      75.9638
60000 117.59787414966 589.462752192205 23.4991130488517 571.070589707774 177.008471660955 368.995633679365 334.703750791812       62.6639      79.4504
70000 117.59787414966 505.253787593319 27.4156318903269 489.68183748936 151.774056615172 328.220085871917 303.65326468836         66.5618      82.5248
80000 117.59787414966 442.097064144154 31.3321507318022 428.666221867454 132.855313914305 296.78284390905 279.387205952086        70.1382      85.2854
90000 117.59787414966 392.975168128137 35.2486695732775 381.232697309883 118.147019443382 271.742252146992 259.831010416807       73.4553      87.7981
100000 117.59787414966 353.677651315323 39.1651884147528 343.306636497347 106.38603873342 251.287058736251 243.690826106057       76.5579      90.1093
110000 117.59787414966 321.525137559384 43.081707256228 312.295094772109 96.7685589405207 234.238063583563 230.114732526948       79.4795      92.2532
120000 117.59787414966 294.731376096102 46.9982260977033 286.469442362347 88.7587048354185 219.792934209585 218.517198835895      82.2457      94.2555
130000 117.59787414966 272.059731781018 50.9147449391786 264.632935579871 81.9854858747753 207.38586344476 208.481522305807       84.8768      96.1363
140000 117.59787414966 252.626893796659 54.8312637806538 245.93075750455 76.18390881335 196.605834193188 199.702469147124         87.3891      97.9116
150000 117.59787414966 235.785100876882 58.7477826221291 229.736042394953 71.1596452712992 187.14672278143 191.950956566502       89.7958      99.5941
160000 117.59787414966 221.048532072077 62.6643014636044 215.578640945007 66.76694896374 178.775614821826 185.051448704176        92.1081     101.1945
170000 117.59787414966 208.045677244308 66.5808203050797 203.099027214773 62.8943668492915 171.312000940017 178.867006114759      94.3353     102.7215
180000 117.59787414966 196.487584064068 70.497339146555 192.017569917631 59.455213229102 164.613716949184 173.289113475111        96.4851     104.1826
190000 117.59787414966 186.146132271223 74.4138579880302 182.113507511516 56.3810520251306 158.567200686199 168.230585768453      98.5644     105.5840
200000 117.59787414966 176.838825657661 78.3303768295055 173.210230762774 53.6171343749446 153.080589797211 163.62051307174      100.5790     106.9311
210000 117.59787414966 168.417929197773 82.2468956709808 165.164770291778 51.1191397708603 148.0787357561 159.400588387031       102.5341     108.2287
220000 117.59787414966 160.762568779692 86.1634145124561 157.860151151565 48.8508059793184 143.499538888286 155.522394137369     104.4341     109.4806
230000 117.59787414966 153.772891876227 90.0799333539313 151.199741864206 46.7821772421613 139.291211992132 151.94536604754      106.2829     110.6906
240000 117.59787414966 147.365688048051 93.9964521954066 145.103016198094 44.8882904275908 135.410208262402 148.635243997108     108.0841     111.8618
250000 117.59787414966 141.471060526129 97.9129710368819 139.502332118678 43.1481765048964 131.819632039716 145.562878468699     109.8408     112.9969
260000 117.59787414966 136.029865890509 101.829489878357 134.340454058266 41.5440924480926 128.488005580286 142.703300369915     111.5558     114.0984
270000 117.59787414966 130.991722709379 105.746008719832 129.568625792521 40.060923827636 125.388301820408 140.034988468988      113.2317     115.1687
280000 117.59787414966 126.31344689833 109.662527561308 125.145056272015 38.6857154182035 122.497178285894 137.539286875095      114.8708     116.2095
290000 117.59787414966 121.957810798387 113.579046402783 121.03371873 37.4072989221031 119.794364804198 135.199937697052         116.4751     117.2229
300000 117.59787414966 117.892550438441 117.495565244258 117.203389968627 36.2159951480015 117.262170030517 133.002703012583     118.0465     118.2104
310000 117.59787414966 114.089564940427 121.412084085734 113.626875589768 35.1033738324795 114.885080633549 130.935056740134     119.5869     119.1735
320000 117.59787414966 110.524266036038 125.328602927209 110.280380495063 34.0620584950454 112.649433383327 128.985931699605     121.0976     120.1136
330000 117.59787414966 107.175045853128 129.245121768684 107.142993840499 33.0855667740546 110.543145068908 127.145510598924     122.5804     121.0319
340000 117.59787414966 104.022838622154 133.161640610159 104.196264881356 32.1681789386446 108.555488642473 125.405052246763     124.0363     121.9295
350000 117.59787414966 101.050757518664 137.078159451635 101.423851529456 31.3048289414799 106.676906580386 123.756746214799     125.4669     122.8076
360000 117.59787414966 98.2437920320341 140.99467829311 98.8112274841957 30.4910136293733 104.898854409679 122.193590629196      126.8731     123.6670
370000 117.59787414966 95.5885544095467 144.911197134585 96.3454368558467 29.7227166765094 103.213668839415 120.709288883234     128.2560     124.5088
380000 117.59787414966 93.0730661356113 148.82771597606 94.014887532548 28.9963445282111 101.614456080964 119.298161919511       129.6167     125.3336
390000 117.59787414966 90.6865772603392 152.744234817536 91.8091763369884 28.3086721995118 100.094996827007 117.955073394806     130.9561     126.1423
400000 117.59787414966 88.4194128288307 156.660753659011 89.7189404095867 27.6567972039416 98.6496650492634 116.67536556011      132.2751     126.9356
410000 117.59787414966 86.2628417842251 160.577272500486 87.7357303404783 27.0381002244422 97.2733583167477 115.454804097124     133.5744     127.7142
420000 117.59787414966 84.2089645988864 164.493791341962 85.851901425499 26.4502114027229 95.9614377642832 114.289530476257      134.8548     128.4786
430000 117.59787414966 82.2506165849588 168.410310183437 84.0605200957565 25.8909813324269 94.7096761811056 113.176020659225     136.1170     129.2295
440000 117.59787414966 80.3812843898461 172.326829024912 82.3552831068023 25.3584560077754 93.5142129613737 112.111049176056     137.3618     129.9675
450000 117.59787414966 78.5950336256273 176.243347866387 80.7304475025845 24.8508551123921 92.3715148769896 111.091657773009     138.5897     130.6929
460000 117.59787414966 76.8864459381137 180.159866707863 79.1807697145329 24.3665531400203 91.2783418098807 110.11512796292      139.8013     131.4064
470000 117.59787414966 75.2505641096432 184.076385549338 77.7014524352327 23.9040629253615 90.2317167244138 109.178956919456     140.9973     132.1083
480000 117.59787414966 73.6828440240256 187.992904390813 76.2880981328867 23.4620212335585 89.228899277755 108.280836246596      142.1780     132.7991
490000 117.59787414966 72.1791125133312 191.909423232288 74.9366682578857 23.0391761142325 88.2673625621358 107.418633228722     143.3441     133.4792
500000 117.59787414966 70.7355302630646 195.825942073764 73.6434473445891 22.6343757730348 87.3447725520255 106.590374227555     144.4960     134.1490
510000 117.59787414966 69.3485590814359 199.742460915239 72.4050113364264 22.2465587524285 86.4589698947407 105.794229942851     145.6342     134.8088
520000 117.59787414966 68.0149329452544 203.658979756714 71.2181995657928 21.8747452454563 85.6079537372994 105.028502295763     146.7590     135.4590
530000 117.59787414966 66.7316323236458 207.57549859819 70.0800899060364 21.5180293928561 84.7898673276703 104.291612728983      147.8710     136.0998
540000 117.59787414966 65.4958613546894 211.492017439665 68.9879766843303 21.1755724360515 84.0029851664796 103.582091747214     148.9704     136.7317
550000 117.59787414966 64.3050275118769 215.40853628114 67.9393510040539 20.84659661709 83.2457015170268 102.898569546279        150.0577     137.3548
560000 117.59787414966 63.1567234491648 219.325055122615 66.9318831754875 20.5303797321587 82.516520108315 102.239767600185      151.1332     137.9695
570000 117.59787414966 62.0487107570742 223.241573964091 65.9634069959095 20.2262502584138 81.8140448884552 101.604491093066     152.1972     138.5760
580000 117.59787414966 60.9789053991936 227.158092805566 65.0319056558901 19.9335829849319 81.1369717050203 100.991622098111     153.2500     139.1746
590000 117.59787414966 59.9453646297157 231.074611647041 64.1354990788407 19.6517950879709 80.4840808052882 100.400113418268     154.2921     139.7655
600000 117.59787414966 58.9462752192205 234.991130488517 63.2724325266133 19.3803425987046 79.8542300632442 99.8289830146132     155.3236     140.3489
610000 117.59787414966 57.9799428385775 238.907649329992 62.4410663258557 19.1187172183941 79.2463488521614 99.27730895758       156.3448     140.9251
620000 117.59787414966 57.0447824702134 242.824168171467 61.6398665885939 18.8664434417671 78.6594324917903 98.744224844339      157.3560     141.4942
630000 117.59787414966 56.1393097325909 246.740687012942 60.867396816566 18.6230759543627 78.0925372080182 98.2289156325793      158.3575     142.0565
640000 117.59787414966 55.2621330180192 250.657205854418 60.1223102926517 18.3881972738735 77.5447755504237 97.7306138469485     159.3495     142.6122
650000 117.59787414966 54.4119463562035 254.573724695893 59.4033431746302 18.1614156092111 77.0153122197262 97.2485961195855     160.3323     143.1613
660000 117.59787414966 53.5875229265641 258.490243537368 58.7093082167794 17.9423629142016 76.5033602628116 96.7821800307234     161.3060     143.7042
670000 117.59787414966 52.7877091515407 262.406762378843 58.0390890537182 17.7306931155769 76.0081775979449 96.3307212192441     162.2709     144.2409
680000 117.59787414966 52.0114193110769 266.323281220319 57.3916349886182 17.52608049732 75.5290638370912 95.8936107364841       163.2272     144.7717
690000 117.59787414966 51.2576306254091 270.239800061794 56.7659562346107 17.328218225502 75.0653573759959 95.4702726195981      164.1751     145.2966
700000 117.59787414966 50.5253787593319 274.156318903269 56.161119564078 17.1368169995611 74.6164327259664 95.0601616633823      165.1148     145.8159
710000 117.59787414966 49.8137537063835 278.072837744745 55.5762443256057 16.9516038175589 74.1816980641518 94.662761371771      166.0464     146.3296
720000 117.59787414966 49.1218960160171 281.98935658622 55.0104987928578 16.7723208443313 73.7605929816506 94.277582072215       166.9703     146.8379
730000 117.59787414966 48.4489933308661 285.905875427695 54.4630968135442 16.5987243726684 73.3525864109713 93.9041591779446     167.8864     147.3410
740000 117.59787414966 47.7942772047734 289.82239426917 53.9332947300933 16.4305838687228 72.9571747163423 93.5420515846974      168.7951     147.8389
750000 117.59787414966 47.1570201753764 293.738913110646 53.4203885466707 16.267681093786 72.5738799320674 93.19084018982        169.6964     148.3318
760000 117.59787414966 46.5365330678056 297.655431952121 52.923711319854 16.1098092953971 72.2022481356554 92.8501265229451      170.5905     148.8198
770000 117.59787414966 45.9321625084835 301.571950793596 52.4426307526327 15.9567724614828 71.8418479437998 92.5195314784945     171.4777     149.3030
780000 117.59787414966 45.3432886301696 305.488469635071 51.9765469734842 15.8083846318709 71.4922691204772 92.1986941412199     172.3579     149.7815
790000 117.59787414966 44.7693229513067 309.404988476547 51.5248904841266 15.6644692620944 71.1531212874891 91.8872706968862     173.2314     150.2555
800000 117.59787414966 44.2097064144154 313.321507318022 51.0871202611934 15.5248586349093 70.8240327287283 91.5849334208979     174.0982     150.7249
810000 117.59787414966 43.663907569793 317.238026159497 50.6627219985201 15.3893933154048 70.5046492802802 91.2913697384545      174.9586     151.1900
820000 117.59787414966 43.1314208921126 321.154545000973 50.2512064780491 15.257921645983 70.1946332992324 91.0062813503222      175.8127     151.6508
830000 117.59787414966 42.6117652187136 325.071063842448 49.8521080584954 15.1302992778456 69.8936627047213 90.7293834189255     176.6605     152.1074
840000 117.59787414966 42.1044822994432 328.987582683923 49.4649832719695 15.0063887359468 69.6014300853679 90.4604038099378     177.5022     152.5599
850000 117.59787414966 41.6091354488615 332.904101525398 49.0894095196584 14.8860590146546 69.317641867775 90.1990823849572      178.3379     153.0083
860000 117.59787414966 41.1253082924794 336.820620366874 48.7249838585083 14.7691852016223 69.0420175412426 89.9451703412987     179.1677     153.4529
870000 117.59787414966 40.6526035994624 340.737139208349 48.3713218715824 14.6556481275995 68.7742889343114 89.6984295952439     179.9918     153.8935
880000 117.59787414966 40.1906421949231 344.653658049824 48.0280566154411 14.54533404012 68.5141995391047 89.4586322054301       180.8102     154.3304
890000 117.59787414966 39.7390619455419 348.570176891299 47.6948376384855 14.438134299188 68.2615038798315 89.2255598333496      181.6231     154.7636
900000 117.59787414966 39.2975168128137 352.486695732775 47.3713300647423 14.3339450932518 68.0159669220768 88.9990032381918     182.4304     155.1931
910000 117.59787414966 38.8656759687168 356.40321457425 47.0572137380614 14.2326671739051 67.7773635198588 88.778761803469       183.2325     155.6191
920000 117.59787414966 38.4432229690568 360.319733415725 46.7521824221265 14.1342056078894 67.5454778976289 88.5646430931322     184.0292     156.0416
930000 117.59787414966 38.0298549801423 364.236252257201 46.4559430520736 14.0384695450973 67.3201031646666 88.3564624350151     184.8208     156.4606
940000 117.59787414966 37.6252820548216 368.152771098676 46.1682150338864 13.9453720013834 67.1010408595239 88.1540425296767     185.6073     156.8763
950000 117.59787414966 37.2292264542445 372.069289940151 45.8887295880311 13.8548296550926 66.8881005223492 87.9572130828193     186.3887     157.2887
960000 117.59787414966 36.8414220120128 375.985808781627 45.6172291341234 13.7667626563054 66.6810992931312 87.7658104596593     187.1653     157.6978
970000 117.59787414966 36.4616135376622 379.902327623102 45.3534667136487 13.6810944478825 66.4798615340273 87.5796773597016     187.9370     158.1038
980000 117.59787414966 36.0895562566656 383.818846464577 45.0972054480329 13.5977515974659 66.2842184741049 87.398662510527      188.7039     158.5066
990000 117.59787414966 35.7250152843761 387.735365306052 44.8482180295528 13.5166636396613 66.0940078749605 87.2226203793165     189.4662     158.9064
1000000 117.59787414966 35.3677651315323 391.651884147528 44.6062862427945 13.4377629276905 65.9090737157802 87.0514109008832    190.2239     159.3031


==> figures/tumor_18x18/modeling_rcv/sol.txt <==
theta  200kHz_0_real   200kHz_0_imag    200kHz_1e4_real   200kHz_1e4_imag  200kHz_2e4_real   200kHz_2e4_imag
   0       231.600668898321 45.4459915234562 195.465636620968 -71.9225575784339 181.10058454255 -71.0508042305213
   1       195.497756919462 124.806670297843 158.082884595376 35.2147501567033 147.537583301471 33.1567284155113
   2       53.5571475889226 142.99060367678 33.260734383596 128.434199840971 33.9141073654275 122.71069830229
   3       -70.7920079548749 45.4629002711783 -75.5819524539702 83.5716009706819 -69.0268048657947 77.6075411007539
   4       -71.1103410123983 -39.6416367351646 -75.6680090601095 -10.9028021809629 -74.7227039934366 -13.3160871737345
   5       -2.08068716808191 -40.2217536758634 -8.63153149324757 -55.1053744359485 -14.7227332676868 -53.7229351997397
   6       27.0115241647433 5.14739313608112 31.5167680502672 -31.2216581972171 28.3701812095174 -28.7122899773738
   7       -1.25209320802893 23.1585292451783 14.4170067172802 7.19512995522791 20.4232745510307 8.5804639640479
   8       -17.3467216781018 -1.46941194591815 -11.9622030490449 15.2493145246677 -4.14537158936271 15.5039229726531
   9       12.6849647407552 -23.8034397826174 -6.52995767503344 0.782140227163002 -7.80601229532564 0.865194956948382
  10       32.2374358628648 -16.3468046448077 13.4939562277765 -6.29701383802385 4.59207119464717 -5.88299820947334
  11       -13.7714611168339 -3.49129956193922 10.5855580596362 -0.0891090914204413 6.87011481582318 0.787824943939683
  12       -82.647718375768 -12.2968423961277 -12.7416545941555 3.55863491390722 -4.44547001717283 4.80511830178373
  13       -82.8104975069714 -25.5380923585102 -21.2897186404944 -1.36162542946158 -9.87978676220068 -0.773514737460162
  14       -1.53274852527361 -10.361562800714 -1.1076806961647 -3.65935700029722 0.0751159706680642 -5.18184570143534
  15       65.6304779796043 23.1984013327019 18.9435757882231 3.63924422934488 9.95927222227856 0.194334473958388
  16       34.3761288449315 24.2213420986175 9.08885656970742 9.29994006123091 3.72255052706807 6.94588930820979
  17       -54.8970005807897 -23.6548117444519 -19.1193273752603 1.98477004377707 -11.4032173674613 3.52271426554168
  18       -87.3935056222824 -67.9879812448142 -28.5427766565573 -11.4243310738744 -15.0551752146808 -7.11441650156612
  19       -19.4466812503361 -44.8080683888 -5.94323439124991 -14.1312461194584 -1.86205672252415 -11.434851947274
  20       68.4872769586067 35.1860293574556 21.9577320145021 -3.49705644675685 12.3074744444068 -4.74887397030842
  21       76.3245209546425 89.924548746324 23.610796636653 5.66021953704614 11.7457887065841 3.38397662985729
  22       9.09351378661382 61.4074044718895 0.706317424933712 2.03738147464248 -0.271539956532421 3.23838886831603
  23       -39.6729126652502 -14.2224145760842 -17.7436856364422 -7.15661603340258 -8.33532021954817 -2.54866422612626
  24       -12.8406576600739 -51.1350000040399 -12.0182135747089 -7.35331558299332 -4.61193602327373 -4.41007415321228
  25       42.6976465117977 -14.5551680600114 7.98222852958245 3.05266029454178 4.14404849143327 0.369972104879714
  26       44.3476447058878 41.8584035419777 18.2468806098769 11.0241191732195 7.33765609932155 5.04660525026532
  27       -18.731858348467 46.3318117490002 8.42786136243923 6.57024697755508 2.62717899988872 3.53647319935893
  28       -76.8515246068507 -3.26046578390162 -9.82898266715721 -4.73999132650884 -3.87383318563179 -1.82796478241051
  29       -71.4424591298912 -40.131256691669 -18.208312438451 -9.39620295520911 -5.93875640586022 -4.20131171653874
  30       -23.1505571618167 -13.4731101688179 -10.3361967125572 -2.16770630368656 -2.81426019917916 -1.01677319012428
  31       5.98647240213495 49.4712201851669 4.81674495182639 9.31063988964295 1.89173423201758 3.99810292574168
  32       -9.88210754718912 72.9491411682707 12.7278432378999 13.2485514445827 3.90075895867771 5.62944161741406
  33       -39.1535493478283 21.9074556797016 6.87540822142821 5.04135868495629 1.5836108704769 2.18164754184523
  34       -44.4395453305132 -58.4365534108107 -6.16873399086177 -9.48373418680755 -2.74788663506818 -3.83247233212767
  35       -27.5231410745491 -88.264334041746 -13.0671572378202 -18.4256727509575 -4.45898121249027 -7.70092410121159
  36       -15.7715909644227 -40.7497752269499 -7.20033987692003 -12.902397891344 -1.25585011101616 -5.63999724604913
  37       -19.9192462068061 30.526765960451 4.64130161519787 4.81658220855378 3.74209524461343 1.93270947237937
  38       -23.2710319163607 52.3533626184986 9.63735074576818 20.8268474070885 4.86049618334644 9.34439516691049
  39       -10.5890318668726 7.98297667273087 3.47534083502566 19.7291329153658 0.604232194245258 9.36783443538832
  40       9.62678793425311 -48.1136360694397 -5.02190353414889 0.373842477182375 -4.08054272413882 0.733868436144776
  41       16.779912411844 -52.9489195166658 -4.83609045036585 -20.2099642769902 -3.42793377636716 -9.03328748158654
  42       3.3903527253589 -5.94757471597057 2.96896029769971 -23.0857053146165 1.64779949239999 -10.7530642704238
  43       -21.6946998148982 38.4899126933594 6.69832793429636 -6.26012506824218 4.55348478740054 -3.02762064693852
  44       -46.4640150488201 36.5839877537761 -0.899236457568101 13.2303135707566 1.18874508984159 6.13327708707698
  45       -60.6970575043324 4.78050288819116 -12.1055880408292 17.259903149924 -4.52931426824682 7.89823825644267
  46       -53.1431263150588 -6.4300574150266 -13.0664921814311 6.07885757912628 -5.47183079415547 2.39817108040894
  47       -16.2053876611392 21.3819017614814 -0.210198194602392 -5.48464084522685 0.149539677497768 -2.94893979300159
  48       34.6707580532214 50.9348499148976 13.8976945221332 -5.43028515710338 6.11175473547396 -2.30338805723348
  49       62.8904531107733 36.7175854342495 15.2613350539711 2.13669987485686 5.94550183592737 1.91035859761025
  50       41.2909236129605 -16.4286396934753 3.76555808715295 5.26966394075836 0.367268442444159 3.31936623741171
  51       -14.5885861674203 -56.0946249586412 -7.60476846297972 -0.297755951898432 -3.98706231940836 -0.2064567759638
  52       -52.6417716296973 -43.861326860501 -7.7548338296775 -6.56570601945874 -2.53587209589484 -4.04141206336067
  53       -41.471222412138 -2.15789587004962 0.214901964311127 -4.97472585850791 1.95079269823194 -3.2168310771195
  54       -2.01541194189631 16.8477328653562 4.93677692478287 2.6928490768761 3.38358190869105 1.37407972973906
  55       16.943009347459 -3.92037725138845 1.08052770152416 6.73069676067144 -0.0797338779834355 4.00074862119382
  56       -1.37715456165593 -26.478630910961 -4.55283429666732 1.95223336750293 -3.89969991391715 1.2514327489293
  57       -26.4308730909893 -10.513324904747 -2.67295740314114 -6.22122807749868 -2.90570805306751 -3.88728969070039
  58       -24.8562052010366 31.0475307175797 6.17606029505839 -8.57542671315128 2.33916297902338 -5.51329228044637
  59       -6.66019557666143 44.4982306377345 11.3845564798261 -3.13848957308766 5.98340777097984 -1.66244304230731
  60       -9.10920835972277 3.52648918507387 4.84687992947384 2.75652101360939 3.51902932121736 3.35122363450833
  61       -39.6359196514009 -55.6192369120653 -8.55263729320263 0.967181552864897 -2.9117081800578 3.70846246573894
  62       -58.6378780835873 -72.7440422965717 -14.9695237946251 -8.13757030913215 -6.54554985136479 -1.51493697924169
  63       -29.2844298770527 -30.287698415236 -6.19312990465049 -15.6817528743238 -3.04612266757129 -7.16502107705943
  64       27.4779945158168 29.7467788798477 10.4563952277086 -13.0657649843199 4.59904805517361 -7.13337449458483
  65       49.2769047844104 58.8795602003287 19.2158400557579 -0.824325948197619 9.14815887435245 -0.81306437629821
  66       5.92888190636931 50.7464443358434 11.6299502354129 11.6335181052596 6.27585648091419 6.27747478524116
  67       -61.5414497237718 33.166167292542 -4.63915065497953 14.386093450563 -0.993093106195267 7.81028614040177
  68       -85.0698512848469 24.0711055197961 -13.5523122351186 6.00608534409186 -5.38276999161114 2.8059950896268
  69       -44.1736880881931 16.2981386826877 -6.36856654148146 -4.76594363125588 -2.47947531081311 -3.40111914463592
  70       16.5930543920819 4.32768458121848 10.1510786538051 -6.68707995076138 4.97171192896029 -4.34676111392096
  71       41.470908185896 5.26502675519948 20.5223348818115 4.01182697824699 9.73175264755854 1.53122816098698
  72       20.5873282892297 36.1343879467469 15.1678260714842 19.2468693873598 7.03636465763193 9.21838971243482
  73       -13.1393452651991 79.5879610433999 -1.74882587351109 26.2292238088968 -1.15033520296915 12.0323113471414
  74       -28.460135293082 91.7581070035374 -16.770337264039 18.9830795490575 -8.08260635931016 7.71803224193293
  75       -25.385810456877 53.9265171968389 -19.8683549937633 4.20931768379157 -8.8340362416021 0.417804898514116
  76       -20.2769133499931 0.128664270676716 -11.4455152611494 -5.41059419515978 -4.1009159293755 -3.62409142175879
  77       -23.2204535937304 -18.9343775000676 -1.55259773366899 -3.40471162187684 0.602878155026614 -1.93216532952626
  78       -31.057025193475 4.9665465083774 0.424370338489891 4.7275916999913 0.827080314812099 2.26114914122283
  79       -37.7741743223916 27.4985132680373 -6.68587302551679 7.50660682233654 -3.12268229162546 3.50494466703493
  80       -37.7630364445054 8.06976652870366 -14.3702120296308 -0.772961426780491 -6.51349989949208 -0.501942475042725
  81         -23.6717341332915 -37.7114680367864 -12.251944636438 -13.6348078109196 -4.90185129919218 -6.44298876438359
  82         6.04822941381673 -55.9117282102821 1.87246820927059 -19.2729481839921 1.6741767008639 -8.85534988233832
  83         37.1978136182306 -18.3229081029583 18.4802771562696 -10.943072473542 8.4215493579685 -4.85735145312531
  84         45.6264092863539 42.1497980143229 23.6569572952098 6.67923567529406 9.80977861270943 3.14427764138457
  85         22.3521929391377 72.2743753909592 11.7029266411713 21.4176472683115 4.36712707311269 9.41833748288987
  86         -14.1371306604893 52.6562872637048 -9.20102201578303 22.8504963730973 -4.12601838274871 9.43485691540381
  87         -31.5916682771861 14.4209487685992 -23.0182830195105 9.96000923783378 -9.46455979457691 3.31245892228463
  88         -16.4354063669634 -6.04560704114322 -19.7774533456572 -8.71800786981849 -8.05266820321787 -4.54783303830923
  89         16.8075646453143 -4.1527829867271 -3.0582343699642 -20.8269512044347 -1.34653890863547 -8.70133377014655
  90         42.6841481598864 0.988606861757295 13.5438072344842 -18.4393839083548 5.42185940555516 -6.5329453718215
  91         46.6202466621199 -2.46964902726554 18.0026839985708 -3.9071548553176 7.41938949872096 -0.0705779224462191
  92         27.4541052588763 -8.14805761803444 8.55938456397785 11.6676569877082 3.70232323177125 5.66581865303597
  93         -8.97586524108147 -8.10175984216878 -6.53866844250831 16.5615456189519 -2.47348498559516 6.42013142583085
  94         -48.4901863111911 -5.034270530534 -15.6352918220432 7.87348263251244 -6.20854281836903 1.99085747503494
  95         -67.5502207380826 -3.11256451844091 -12.1503230423308 -6.00175820082957 -4.75489548821274 -3.68470605850297
  96         -46.4023790413117 2.11602235445698 1.0404775265029 -12.8597925762458 0.519804568029865 -5.84502958155662
  97         1.69151311130344 15.7325175772479 13.2437816273946 -7.15359064361557 5.16896316187645 -2.85377168299221
  98         38.4287291325844 28.4549041595443 14.3223523042108 5.11183172819565 5.36534331575507 2.45941389857365
  99         30.5529027599438 22.4608548505659 3.25159130774788 12.6252081276039 1.09495641350267 5.45570461172403
 100         -9.29693337245596 -4.02734908128487 -9.97194679449921 9.08097591779829 -3.74779014115927 3.79501518566987
 101         -36.856634954381 -28.3275027221458 -13.4192816716701 -1.63822799759017 -4.95028709096628 -0.694676297509352
 102         -27.9082240393566 -25.2154159266674 -4.9970088573094 -9.58377545821516 -1.89874785640409 -3.88468206726731
 103         -4.75833757924189 4.33988758495075 5.40419642389347 -8.20358961620911 2.01319905052355 -3.26288340799901
 104         -5.58241828588381 35.6489035908928 6.86178217658182 0.258321185622517 3.04673833317837 0.00142946957723222
 105         -32.6920006679775 46.702972499499 -0.57002720158117 7.77571810983958 0.893166834808075 2.64578484627325
 106         -49.092693600836 38.7518125939847 -6.51891725492577 8.40520170109704 -1.41603419807738 2.62899398879112
 107         -28.4167215937243 24.3090552977238 -3.70899361253685 3.23169140604527 -1.42632821107647 0.801426097310238
 108         8.94222593915328 10.274594466209 3.3015687634507 -1.91514573104955 0.0430544738366404 -0.576964817040694
 109         21.9926711486103 -3.51628921537979 4.24586298124644 -3.12656561295223 0.346416158752704 -0.558193578086436
 110         5.62261516306038 -9.21743512251503 -2.69309417250728 -1.74311737744812 -1.14146765835079 -0.2152103525828
 111         -2.55679269095739 7.97390559050511 -7.7104920437646 -1.21218949243357 -2.02959923798613 -0.748969031074294
 112         24.6306369314533 47.6576137472894 -1.99515024583602 -1.86770547762523 -0.165512494461583 -1.56334577894371
 113         61.0302987930909 80.7056361170523 9.98785536641125 -0.911194477815319 3.13136614346305 -1.03763975118673
 114         54.1311706464337 69.4168880431279 14.4166794767522 2.90822411111029 4.15077461663652 1.13525662749033
 115         -5.91044294740482 10.3289311521103 4.67590234954076 6.18359324491607 1.24608625453235 3.00170229827299
 116         -67.7494017769109 -55.6879902499601 -10.1081830641186 4.6276495902976 -2.94534216606352 2.49023291009217
 117         -75.5242364454701 -78.9980502613034 -15.4803336431609 -1.24260508013024 -4.43325843061545 -0.114448893569739
 118         -33.1136949325102 -52.2046064397962 -7.89435747312073 -6.07112234243546 -2.30332987636735 -2.40050530385199
 119         5.5999215988258 -14.6706956985001 2.78924188420116 -5.95022153655998 0.702776523362434 -2.58412723318248
 120         4.04608063335346 -6.32704901493733 6.49296856362077 -2.86048225708623 1.85629830331908 -1.32796844707569
 121         -17.9101807516265 -23.3004696519439 4.34644899103717 -1.2522512767377 1.47937161665492 -0.414026198419599
 122         -21.3159230002085 -29.9849722127566 4.14545365911063 -1.83147737282948 1.58881607668272 -0.33557024141066
 123         -5.24946389836283 -7.38200500288188 7.75915816207655 -0.917222268369149 2.50604592937453 0.0423096738151784
 124         -5.3349856592065 21.2754531312828 8.31329154753904 3.16990660337357 2.34681093900836 1.32634639137258
 125         -38.4193951946868 23.4470049728613 0.171832068633699 6.94871712592615 -0.185781714831126 2.42400046520625
 126         -69.7838955303567 1.01264508638184 -11.4234414419124 5.81790553724975 -3.39686528301029 1.84923648520435
 127         -54.3559004999085 -13.8791284324424 -15.4220967017743 0.299151126576748 -4.2979277861804 -0.198565498636187
 128         0.880618566110724 -5.52507456045887 -7.91104096442468 -4.35090643439542 -2.10496510480016 -1.91363379087976
 129         39.3776274273027 2.00679754227824 3.18926551952081 -4.82476488060266 0.878723648196672 -2.04793848628604
 130         21.4410458312557 -21.4168354191817 7.72686456521732 -3.20431714114536 2.0733380115786 -1.19135559074602
 131         -21.733807646203 -60.6370873678989 4.81143530328138 -2.84069736764677 1.48061578650303 -0.595033764369912
 132         -26.3135926150191 -65.6725508782892 1.67729235769487 -3.11605618457925 0.971216116996946 -0.380073200828134
 133         26.3270939522599 -13.4291010671653 3.17449977571675 -0.923799259759254 1.4878449444616 0.283673124871619
 134         82.0427885618894 54.2190458576752 5.74976265620521 3.58088620489851 1.89190876447358 1.52928035733299
 135         74.4074312729083 66.9019627258864 2.93221275948106 5.56264788902602 0.710887587990726 2.16962448583489
 136         5.3763833499706 9.14138492861797 -5.02457651874951 1.66324241864505 -1.58207925626636 1.20591021048832
 137         -56.9660095530171 -64.4699819487311 -10.8290741698576 -5.06961426083394 -2.99220022437601 -0.691840734685479
 138         -53.0887917761844 -88.3638602879436 -8.88643546926994 -8.35830860352891 -2.35428621196388 -1.84741265822172
 139         2.92759425129593 -56.9354812254972 -1.89766598279872 -6.16071640423704 -0.619894795636287 -1.55013849445844
 140         46.1341948858303 -18.7716717981129 2.5448828977814 -2.87444614923259 0.373254950173709 -0.836913347395414
 141         37.3038540508304 -12.6630435011963 1.08699462493191 -3.09350584957188 0.0616440644927677 -0.948739478869083
 142         1.53149928147029 -25.7165215234781 -2.21542384453418 -5.69778997034081 -0.485940110840456 -1.6944797819851
 143         -12.278531205296 -20.3123238212438 -1.67034108625477 -5.63257301875908 -0.124097539324242 -1.75492375935703
 144         5.90205926396377 10.0639939679931 2.85563269986521 -1.01571437059828 0.952125121584222 -0.533459167077723
 145         21.2497979379783 31.4516617144656 6.25228877572024 3.86430236857798 1.61683167449607 0.92327983831387
 146         5.23817891043122 14.9638250210476 4.66055845467483 3.65611866101916 1.22798790085399 1.15879905841068
 147         -26.3349319427773 -26.1375293520161 -0.0699729839715069 -1.74875823593233 0.31399502079164 0.0270483376767529
 148         -37.0742877766636 -50.9872214583715 -3.33091305032589 -6.82611391831241 -0.275241784888021 -1.11060431536705
 149         -20.4189632118748 -38.623173469367 -3.69763299299869 -6.48340364678751 -0.456145908600729 -0.959799381912231
 150         -7.44607680611433 -7.91206136238564 -4.05609209059495 -0.998394400796585 -0.849321945691551 0.367774596039062
 151         -23.3372342855072 7.21033833624083 -6.96858692369136 5.00681981353261 -1.77345349547758 1.64705378281124
 152         -50.3394238237423 -4.06749434937382 -10.2501050467591 7.1956327117646 -2.56691596024545 1.86037399145971
 153         -48.9469483502045 -21.6418268947847 -9.19868924372488 4.99498451913898 -2.28044205071195 1.0612178595705
 154         -9.29743524992949 -19.9932326951049 -2.62713864276555 0.657388177253514 -0.845741654534716 -0.0535626088417521
 155         32.2045874805561 2.24152154581309 4.55347706834354 -3.60821662693012 0.633701367219205 -1.02052620700066
 156         33.6397500333806 19.2803466580029 5.9399463913211 -7.22127459543392 0.924090603387233 -1.88082634036606
 157         -4.18222362043925 5.38494485817437 0.604558366306605 -10.427863576937 -0.0565261621891473 -2.73127271458952
 158         -39.8801619056376 -34.0396827419222 -5.62891793973183 -12.670807878677 -1.15298554477842 -3.2917094918795
 159         -38.4593064775893 -61.9597819818739 -6.20455168437206 -12.4215307754085 -1.16623461632992 -3.09579259290407
 160         -6.07280949456791 -44.2919152609637 -0.471603142657292 -8.52321182305218 -0.0302519632846161 -1.99186035345754
 161         22.5536213897811 12.139373138459 6.09806491597134 -1.99469772153213 1.23891318134439 -0.443137290017721
 162         25.222028384635 62.9475802568931 7.99596382469293 4.04727723140771 1.67478780622167 0.769578911883919
 163         12.996505361578 74.0437506414344 5.19828569936728 6.67424470260774 1.2982714146926 1.14624569907085
 164         13.2862646699984 57.514484444789 2.3773838981796 5.28108562250345 0.924087252291401 0.764468560104706
 165         36.3000682212905 51.8798308491321 3.18890654253966 1.92246636459305 1.15009086587209 0.12288551822794
 166         62.5435339260062 66.0706748493475 6.25156483011073 -0.70944504630962 1.68730246476763 -0.298920903935818
 167         63.0598482302133 65.942745360952 7.16015836442746 -1.23166538879651 1.76509006322542 -0.320313273341441
 168         32.2750090681544 24.4380769139208 3.64666256911206 -0.239940310919048 1.03215000354914 -0.104103020078607
 169         -3.11965017409277 -28.6032385370113 -1.52926182256995 0.928829175629349 0.0183312964278424 0.0936373759563403
 170         -9.36887255586903 -34.7164376419178 -3.39818310044911 1.26720615296344 -0.388081129632684 0.112290817702094
 171             17.6522906528005 16.843546093538 0.149462704547437 0.483091521845288 0.168794462068825 -0.0443020214671414
 172             45.736533831607 66.117878047852 6.10625778719938 -0.915251540267634 1.14191799394609 -0.225059675085157
 173             38.6410088990146 50.9846566291273 8.83392733773645 -1.80975294643631 1.53451955346918 -0.243890548465217
 174             -2.11103849546673 -11.6166164035908 5.23315089735386 -1.12514217653816 0.812661037011197 -0.00562605230746266
 175             -39.3084773209804 -47.3781694264569 -2.59409210534256 1.11690686083541 -0.629800480666197 0.412952851320219
 176             -42.8117840958529 -20.9335627761278 -9.11992015448793 3.3739232716169 -1.79434843127156 0.787145259317417
 177             -23.0172975220544 18.381442614676 -9.88348890868003 3.79415867347904 -1.88861453201616 0.917529950119981
 178             -12.9750067004521 4.56963546758001 -4.7008307126294 1.99422808047261 -0.900777904970588 0.779648639288729
 179             -24.3677921953647 -54.8634831054777 2.05855306698133 -0.358160663737372 0.352967887972926 0.547356810810307
 180            -34.734069064743 -87.7417776046914 5.04960641192769 -1.17383626379675 0.890485404095574 0.428919119573999
-179            -22.9973912454563 -52.7910171568953 1.84956561384905 0.11096504201532 0.283875915280832 0.49576879254748
-178            -1.60389222675309 8.38681986085667 -5.03634800163061 2.16640571900439 -0.979832800247449 0.636867890888707
-177            -0.207589175308944 29.6175797365697 -10.0143373943238 3.24572957769942 -1.85822728116706 0.673575286484209
-176            -20.3704706642583 6.32852520665979 -8.54237963435502 2.6280259235143 -1.52404433980286 0.497195961084406
-175            -27.5166482935862 -8.94647320834294 -0.931317529562437 0.81746487980315 -0.0557936966026396 0.147749970010442
-174            3.90230440209547 12.7340647053805 7.6076128181907 -1.13188929963961 1.57032226881793 -0.207509124816296
-173            49.518934882994 36.1067676720915 10.988004143697 -2.1777603099577 2.22837268685776 -0.368776339322747
-172            58.8160451070806 18.3823950542486 7.38886634168129 -1.68547955712576 1.59039877135474 -0.24423604093715
-171            17.1156695571929 -22.6763872536926 0.753583040332975 0.00170676383797344 0.400350019903768 0.0378532407356651
-170             -30.5933565313135 -28.3349769578406 -2.56396433234026 1.27185862081306 -0.13062687563725 0.165033495475377
-169             -30.5630868378507 19.1952422544341 0.442517359667338 0.231362593162804 0.591426207588274 -0.14445271936808
-168             15.3690205666864 67.6943303247612 6.87374471807143 -3.31175052155024 2.01977738793753 -0.871863405860865
-167             51.1291035295354 60.523561294565 10.7035959847224 -7.13978031979818 2.92230079638929 -1.65717568683638
-166             39.0774127413038 11.4263529485046 9.33445947008366 -8.38460836536804 2.68367898688303 -2.05155873012122
-165             5.49159154697344 -15.39851183526 5.40483057231706 -6.23522134671781 1.72141263141774 -1.85002974276499
-164             10.1673481386946 13.2172020090046 4.10356419001229 -2.65176821700926 1.10856114865599 -1.23496460324522
-163             66.4654719703353 58.5233789579566 6.95525247363476 -0.187901170517701 1.32618763576059 -0.578221910748252
-162             115.637686777637 62.8056463677687 9.87617889723955 0.351964621309365 1.73146270982858 -0.169690045763964
-161             91.0276387188618 20.8148940929315 7.58019562465297 -0.13566570553529 1.27202978883121 -0.0784847741936974
-160             -0.108732648690923 -20.3763544783002 -0.111403595282974 -0.870576401724229 -0.239186500276686 -0.208943369465106
-159             -74.3325895245572 -22.8230928641973 -7.13894416442674 -2.05865988667245 -1.71780748000298 -0.428404911218567
-158             -60.1146051017585 1.14811068946876 -7.15073469668168 -3.79314734965279 -1.85799065151668 -0.64392499791146
-157             21.9573015818601 15.2304299734936 -0.46431124651636 -4.96379764377417 -0.579698234807599 -0.805827177494569
-156             78.2126390690521 7.03558329609058 5.60895254074476 -4.22044548161511 0.716159514541735 -0.877643677946469
-155             42.4402914024197 -5.72201074283517 4.05952094165707 -1.650291067361 0.528098942779689 -0.776541285050682
-154             -51.329140165083 -6.23151495721852 -4.44751013784572 1.03170244376605 -1.15424956314244 -0.399125780941606
-153             -108.88310836328 0.693994914630977 -12.4465762720664 2.28968708579575 -2.85313046193257 0.227450028215057
-152             -79.9688933392658 2.44707235942002 -13.6015020576707 2.06797031916522 -3.16884279882406 0.80570380699671
-151             -10.4201383348544 -1.10144304304073 -9.02793554788629 1.26943487701481 -2.20184561215105 0.943112499527697
-150             17.0493878575546 -1.77994013894914 -4.88265390768965 0.602880525202636 -1.20011260804572 0.60487408085627
-149             -18.4052381537445 -0.0524851351808953 -4.43844196468203 0.527118909503093 -0.919279911498601 0.326391549750801
-148             -55.2643515182672 -4.73652140332763 -4.55096996217386 1.68149927679383 -0.778654021206251 0.73064875430487
-147             -31.2710384069472 -15.8948397365665 -0.681446524484752 4.15576817196216 0.165522879931888 1.70178254051915
-146             34.6526422489807 -19.8171488947651 6.01536991900228 6.18851532965118 1.66873475737625 2.21460062064774
-145             63.9713241746448 -6.78702076933011 9.24078664766001 5.17728148526746 2.33806245149967 1.37395814839144
-144             19.1390261956073 12.9424790822121 5.48633908135264 0.616871038044102 1.36210236527773 -0.477880210736907
-143             -44.3845932391412 19.5120209983515 -0.866741233225342 -4.27735856141889 -0.285616729666323 -1.88528847350201
-142             -46.1699001830996 5.55885076573153 -2.79606529463247 -5.66524016089054 -0.928574392648653 -1.81767998628357
-141             14.7468087462806 -16.874283925142 0.222441620583367 -2.94143812014787 -0.333630048166345 -0.668922942066219
-140             53.257616060176 -34.4784660665472 1.0753033984239 0.423805765821695 -0.105352326589516 0.247986472227534
-139             6.86854761725934 -43.7431200332837 -5.28501018586094 1.19525352444006 -1.50712392754397 0.323221231650638
-138             -77.6240277510017 -45.0161426133629 -13.7054907331303 -0.241355475989882 -3.43145571349961 0.166852230392255
-137             -96.1566625919221 -33.386694694045 -13.7630155222398 -1.19042543293511 -3.38380317666521 0.528802831546177
-136             -18.7703791993627 -5.92006651221403 -2.84169884069314 -0.465132135318184 -0.59912059226744 1.15767606558523
-135             64.6196768114857 23.4541004231185 9.0716037313457 0.514600714839554 2.59539614135937 1.17854691786214
-134             51.2971779775827 29.7740861496051 10.5073445305695 0.154721260854991 3.29122767355197 0.347863433466295
-133             -46.3910619280709 3.32886606648102 2.06139747990079 -1.40358834640645 1.38472825999216 -0.622226012650173
-132             -114.644983382867 -35.5800250788904 -4.75772201063584 -3.29000149289337 -0.433439021750162 -1.12693819596617
-131             -75.6618916866067 -54.5621051081384 -2.27383890663258 -5.20809634211449 -0.174800298482285 -1.38616523357988
-130             18.0064336951509 -41.4598977935591 3.53565748634222 -6.56665262163169 0.886264992120697 -1.75825489069023
-129             55.3608571194299 -12.4072937069297 1.60115569335115 -5.40785033132768 0.131112861582994 -1.73938063954488
-128             5.66260643718052 10.3158813104506 -8.68635753831688 -0.446460547885373 -2.56421552874915 -0.484959461364935
-127             -51.318951042363 20.2805511862756 -15.5644831086754 5.76938082439007 -4.25258145806647 1.64487178605414
-126             -36.2867248967762 24.4340064861408 -9.6816720083809 8.04339631755763 -2.58468274152025 2.89993514647955
-125             27.4451620304009 26.226584018713 3.67198784130812 4.23396962464071 1.05099490927177 2.05621228327512
-124             50.9129056618372 20.7206117167778 10.9540398538156 -1.65873185675832 3.12132689882543 0.0326511332974761
-123             0.330868042762722 6.82732441606184 7.10446091695062 -3.88021194256343 2.26035924193594 -1.11947583807961
-122             -59.2247181972307 -4.41067548628863 0.828751404695028 -1.8290415444416 0.665870484064526 -0.768361646966027
-121             -52.9580091283997 -0.0204111434716436 1.64439169883196 -0.0865664286905943 0.743399866813712 -0.311231654999783
-120             4.22894352451666 17.4466973623827 6.84612278945843 -1.56046852797294 1.77273325795113 -1.0020829739716
-119             29.1684386156414 29.1993951703467 5.65128167438186 -3.02096338766841 1.05275027895644 -1.89114304051738
-118             -18.0133379048838 19.3043421334136 -4.65570603673772 0.0773279304719295 -1.85307898878187 -1.05178316529121
-117             -79.76358034118 -6.98464498747937 -13.3269817642911 6.25671573820569 -3.92094237329425 1.54991133323618
-116             -72.7697810641112 -23.8381360438975 -8.93750296030261 8.73639300208228 -2.26216479101305 3.43663834815198
-115             6.76905668084856 -8.87062488779443 5.44248021540738 3.84027429922765 1.92322098491865 2.4257149992154
-114             77.2559671165526 34.2735435335422 14.7165192687261 -3.76791618716107 4.35460140521892 -0.595777667736871
-113             70.0348069310102 75.3094512641935 9.51628131999352 -6.62615752577014 2.65099951346284 -2.64184751945827
-112             6.02155200713112 81.3652224045306 -3.1886789762887 -3.38367879947069 -1.01083129025618 -2.0706252843146
-111             -38.3865895308737 45.7584879064953 -9.27550488537354 0.162196727596971 -2.72420076682957 -0.299122862791205
-110             -26.0415798852959 -8.28148922128542 -4.40355389417145 -0.717274813110613 -1.47544481426652 0.356378196896611
-109             7.24046099101756 -44.7454015268293 2.47073852932749 -3.60048008367688 0.216434329644371 -0.371127749362944
-108             11.3853489891681 -41.7111847391506 2.07125030004806 -2.49726766936023 0.0325521381623009 -0.605304681452198
-107             -10.2824154858239 -3.70404504349529 -3.10399811868401 3.65742909560742 -1.06271436785211 0.856428431768874
-106             -12.4026793668031 46.5259585228193 -3.21647473145675 8.78856428360611 -0.438372671342632 2.61863900969041
-105             23.1908829748027 82.789951276118 4.65819124713292 6.48963003586419 2.24508719471485 2.1459582696867
-104             55.6791021931346 88.9811149129909 11.2060565347143 -2.0954963747252 3.95561509135447 -0.968428882916565
-103             35.2260796999628 66.3013520260266 6.08391970167723 -8.97136098953254 1.80295993048426 -4.05588079492566
-102             -30.0997749805586 34.6559433792956 -8.35371949638881 -7.05705785228225 -3.09312601156549 -3.78861937977263
-101             -75.2729593977994 18.9879234251055 -17.7710561207101 2.69560006751718 -6.10068757277703 0.273782295599013
-100             -50.1511855621229 28.2497786130582 -11.2824070755154 11.9856949451332 -3.81128977216739 4.86676305970064
 -99             25.0804754773969 45.0555086610788 6.44158242419965 12.3626461678217 2.27187068437713 5.78389968758421
 -98             80.5727166805434 42.0928381810123 19.273805665851 2.59664838104126 6.84434761163115 1.75342700065058
 -97             67.9592645706634 11.8089217587484 15.5263071061555 -9.85476592240512 5.72396323954603 -4.16225602916472
 -96             2.60135552375782 -22.5645628752452 -1.34654404331548 -14.5175216190346 -0.345174399291765 -6.9740199338849
 -95             -59.4779524300491 -29.5045581829992 -16.9189750130622 -6.51134223865816 -6.40627192749431 -3.99449898546753
 -94             -74.2787469882212 -2.16180806164648 -18.7660979554148 8.74216786400243 -7.47732613095729 2.73395260323542
 -93             -40.4190280238177 34.349300557259 -6.07140431103899 19.315906277534 -2.59536724662636 7.96503554934755
 -92             11.2197974733613 47.751857662228 11.7597763847469 15.9607199262845 4.77478066349628 7.30994421692536
 -91             41.9138132468171 27.2353066818195 22.0773646800527 0.260861128610778 9.18205087837555 0.910650442970873
 -90             30.4174203368117 -11.2806390077161 17.5659720737089 -16.4432700166302 7.23375572194632 -6.64309117922422
 -89             -12.7132495616014 -41.8733215823424 0.703863801567404 -21.8438579165633 -0.00579749282007147 -9.76119875858171
 -88             -48.8548617591637 -45.944861741542 -17.1871794823173 -11.8885760751142 -7.56637379578123 -5.97354284428584
 -87             -40.8312342906154 -20.6739961779263 -23.1131654798921 6.37727216375212 -10.0030318452127 2.17930327338796
 -86             10.0017362405567 20.529413862381 -12.0322861580445 20.4274777004324 -5.36957943676449 9.03393790020036
 -85             58.4956363616653 52.499036956606 8.23572025607986 21.0617138949222 3.12925441855995 9.83230542425834
 -84             57.436717185571 52.9684030287844 22.414475748098 8.49063574784723 9.38094303457006 4.15628856398694
 -83             7.29976469960562 21.6279150292414 20.1284558130426 -8.34126340200393 9.01483070455765 -3.87013547747996
 -82             -42.3345928122459 -15.1789358714673 4.56873725339317 -18.0210144038994 2.82844114240908 -8.586177374846
 -81             -47.9920969856411 -28.1538638514307 -11.1043812628675 -15.0643491676262 -4.08394010834646 -7.15673293651051
 -80          -19.2359508721448 -13.6055698023171 -15.4863645527643 -4.10011941354881 -6.56047207557845 -1.76399512991561
 -79          -3.56442347523073 5.2049441764774 -8.58170781214821 4.36114686200215 -3.75881958731519 2.45330354749211
 -78          -26.7213875471163 8.09916462415728 -0.33820393911589 3.2438708831194 0.368990832843902 1.92334572913145
 -77          -61.614179656162 4.8252307727708 -0.287094788399155 -3.99392083818794 1.00690418097784 -1.91135126749812
 -76          -62.6915843005307 20.3114091993339 -8.99198168076457 -6.78684307008936 -3.02614112512299 -4.00072391651688
 -75          -21.7718534465223 60.0895683553557 -17.5788978755116 1.74272154807823 -7.84377710284352 -0.676020811813766
 -74          24.4736852505651 96.732374942089 -15.9745787145001 16.9789788471979 -8.02176096924202 6.44123959702291
 -73          39.1184059757987 98.0559502330651 -2.58173223734038 25.9526239090093 -1.97528075529699 11.3151385019387
 -72          22.8455921484195 61.4405389168017 13.4484058937462 19.9488927278558 6.05638200743121 9.21818846733581
 -71          0.268619783491705 14.3978132961125 19.1102758585118 3.63929614219698 9.37415670785885 1.63406993093524
 -70          -18.2457683713478 -16.26228317934 9.68166996740974 -9.27195145139229 5.33233549236526 -4.93865330689808
 -69          -42.6493980705317 -22.9436944957954 -6.4442750933725 -8.39184093991816 -2.03209335326149 -4.81403710439083
 -68          -73.6611448607369 -11.3583015362098 -14.3683241897072 3.48253623918508 -5.5041592323269 1.2274602592815
 -67          -86.0745279399487 11.6216880713448 -6.66625313235573 13.6050159271775 -1.7472157122844 6.70173903351711
 -66          -57.3812526754059 34.2248344569055 9.11101286029367 11.6718589901788 5.32592651745976 5.83238343975077
 -65          -3.53730635105687 36.3348800268504 17.6223236212865 -0.53061763502607 8.47713875713587 -0.6202909609509
 -64          30.6669466142666 4.90231664662846 11.0665835097364 -11.902649738434 4.56041615582999 -6.34491608445757
 -63          21.2815818956054 -41.8261033683734 -3.0118196532165 -12.8286714528819 -2.21098750167357 -5.83481729166895
 -62          -6.19862286253313 -64.2868021143364 -9.86147921951027 -4.54379344088751 -4.77834920087974 -0.172538767351833
 -61          -9.98899465381196 -43.5946591443178 -3.28186201022756 3.05212710208385 -0.79533215535566 4.28655587619458
 -60          17.3401591925256 -5.40226405970968 8.4244748536409 2.35612999273508 4.97171752993659 2.90838218034586
 -59          46.0442692708499 10.0113874959755 12.4216568941656 -4.27975607888754 6.04014981767533 -2.35280372677913
 -58          52.652043362719 -2.63056951920574 5.7057750904827 -7.72819169570142 1.44323685109411 -5.24209057814328
 -57          48.0772037987781 -9.36690915862081 -2.53364827302633 -3.06121770401707 -3.40800069874722 -2.45681555334891
 -56          52.8607912645106 12.823592189804 -2.55442620971282 4.71523442529457 -3.05537232399624 2.74358788573273
 -55          58.3931207269969 39.9905601162001 4.17512315564556 6.34128024130663 1.62836860598557 4.22520080428828
 -54          34.9616086347796 30.1396348535908 7.34618875747813 -0.359326435137492 4.61784748825605 0.319936248025868
 -53          -18.8651521057566 -18.9375067235281 1.43270645639078 -7.50820978054532 2.16856168863099 -4.21003334890437
 -52          -57.1043945327656 -60.5666086942141 -6.61271495491203 -6.74522789818069 -2.57167536872764 -3.97790111088017
 -51          -34.8188127655974 -56.5875015241589 -5.24298166916227 0.398827624865244 -3.14271607448177 0.513941900117947
 -50          32.2963135112559 -24.3842334478869 6.87804708053065 4.19896728827031 2.135787284071 3.49717546623479
 -49          73.3868960126875 -12.9737669447364 17.4085198202763 -0.716934589062399 7.5581767033495 1.1649686605401
 -48          39.2926889005295 -35.5160813335329 13.7896219104072 -7.39706399986049 6.5243433265601 -3.21993877631013
 -47          -41.1750158540393 -50.1940235079013 -2.14639682071142 -4.37406415857946 -0.655645952894225 -3.14032157867032
 -46          -91.6465559159173 -17.1126653150391 -15.5607688751443 9.20841432630634 -6.84521843174452 2.84524204392273
 -45          -69.3199607699603 43.0205980498147 -14.8107144589488 19.9516635912759 -6.15991139110074 8.45243306466377
 -44          -5.76483657646868 66.0778835033715 -3.65896109880713 14.2518635230058 -0.44739476591939 6.5868171334765
 -43          35.7609312106863 19.755076752818 4.43758715396532 -5.76076582136223 3.41096064123972 -2.28740801692111
 -42          28.9462955905798 -52.8515089836701 2.3495873206968 -22.3029132990107 1.74525174449142 -9.83613158637418
 -41          1.70247867816819 -78.9037943574952 -3.72744860496631 -20.3966784196186 -2.13572176479042 -8.90205695018945
 -40          -10.0097199107198 -34.1278362744833 -4.12403510988218 -2.26160970186976 -3.00522589296543 -0.617843486983855
 -39          -4.04609066456909 32.1572096769779 1.93254423313694 15.2916595435845 -0.101016137702322 7.1620269708666
 -38          -4.76629713894956 53.1449677311215 5.98935525899725 18.1320721550902 2.53715952132833 8.19170486948385
 -37          -22.6600757872703 13.1621895473257 2.07423093187035 6.34809056210566 1.81034861698893 2.89706610123192
 -36          -37.7761868290951 -40.7260582188963 -5.73149646337827 -8.20416627851965 -0.972880596110353 -3.45806997677814
 -35          -25.2994233608697 -53.923536627824 -8.29434854581172 -14.1550112706804 -2.31654026072838 -6.2706157765599
 -34          10.8409931939325 -17.4268692356859 -2.38271011604532 -8.45022408914163 -1.07750147518785 -4.29445808389136
 -33          39.941468862713 28.3268930023909 5.89542624437418 3.16641960766716 0.866029471146651 0.546844155566918
 -32          37.7313665005553 38.5824598447986 7.86984304894961 11.3241392695912 1.31351015490046 4.65343246800118
 -31          11.9942465270764 9.37911874566177 1.11771616190396 9.81737410462966 -0.132771183152679 4.86528664215117
 -30          -7.71570996761862 -24.2259563602839 -8.16532384686328 0.754525278329678 -2.18828104392575 1.23982379081044
 -29          0.0246548160131521 -26.020713585741 -10.3720351151967 -6.57890448660595 -2.75539991495626 -2.2802170286168
 -28          28.5610171838483 2.1894669900918 -1.22196963001445 -4.92661024819805 -0.128666399759098 -1.90209498521297
 -27          50.2330627496734 25.5675642497633 12.5255674175393 2.55823749077129 4.75562548651307 1.1011941172616
 -26          40.5638079339293 16.8751440788704 16.6655073328259 5.46740599317388 7.0262297194552 1.55156357251621
 -25          0.407263086834623 -11.5540478449039 3.47126043285608 -0.36737035616844 1.98025451325077 -2.09825058104248
 -24          -41.7735412918944 -22.1155974221271 -16.546320830607 -6.56964254628194 -7.66642705126143 -4.51637540405566
 -23          -51.7585020758213 1.41445172164912 -21.6148752940349 -2.87391872163285 -11.4897728055708 -0.321805662378882
 -22          -22.5905612108657 31.9833344414473 -2.94720246857968 7.68681984985119 -2.83143801726549 6.75817737232144
 -21          12.5395672347373 30.1861924303856 20.5656375928965 11.3189586034785 10.4029800402785 7.25790896270898
 -20          12.6411214939212 -7.67426916727249 21.0336486419656 1.83886618524269 12.5186293115958 -1.14596705126653
 -19          -23.0585868480607 -41.4511091890848 -3.94455698787642 -9.35930866346396 -0.334368927111185 -8.44442508499384
 -18          -48.1941135356652 -33.6056573834917 -24.982506406695 -7.95880460824471 -13.0642571633034 -4.99869692201188
 -17          -22.8192501311806 7.65469826012291 -16.1333501527746 3.90210600922889 -9.81125369470361 4.72894422271513
 -16          31.591378404148 41.185156978909 10.9608378989646 11.0428203244271 4.69481127512335 7.828132096865
 -15          51.4678344273263 40.6459985855245 20.9074566042243 6.99051069838226 10.6282721430466 1.49060538008537
 -14          10.4730770009805 19.0246667875723 2.17898297613105 1.6133380957283 0.876653767007095 -3.13435423833978
 -13          -42.7325582308082 1.53704377605446 -17.0305887952345 3.40592125637606 -8.71708162846594 1.21610834790625
 -12          -42.9348127655392 -5.91676869546686 -8.98319663764445 5.69201561043426 -3.08568829790053 5.95649544949026
 -11          8.80004188791771 -12.204299327115 13.076633297957 -0.736177730948701 8.21532624708963 0.704538807974046
 -10          48.0366802542462 -13.141826601228 14.7668706345292 -7.54677643279143 5.48387596363975 -6.62240238826689
  -9          32.7427401258841 6.02318683179122 -5.85640200746257 0.740867484804673 -7.52153995113537 0.17717606983287
  -8          -4.11754525124937 37.9526866057966 -11.7227813793456 16.591469896923 -4.43855788416448 15.3443676327221
  -7          -13.3014288717435 42.9578626325559 14.1732542923183 9.30961958904302 19.8978650158734 9.20984701909639
  -6          -5.35266608860765 -4.63795205669832 31.1591133898644 -28.6185250551978 28.1146989970303 -27.2252072385072
  -5          -31.5775295806437 -67.2815285322025 -8.43192783178991 -52.1490051174216 -14.100666444566 -51.5823511467919
  -4          -85.5587802915153 -69.5186388826004 -75.5198432558946 -8.69983035099031 -73.6190576316413 -11.2322563346166
  -3          -81.929325170581 14.3453998052588 -76.3813645803191 83.2925067877891 -67.9685542633699 78.6469141206456
  -2          33.5270552570028 110.589448424574 31.4038831840033 125.923792819466 34.5348343313311 122.744941459923
  -1          176.196441807718 101.638204226306 156.374054423167 32.5966081618778 147.687676456941 32.671352805737


==> figures/tumor_18x18/modeling_rcv/sol_center.txt <==
theta  200kHz_0_real   200kHz_0_imag    200kHz_1e4_real   200kHz_1e4_imag  200kHz_2e4_real   200kHz_2e4_imag
-180 -34.7340690646938 -87.7417776046553 5.04960641192748 -1.17383626380129 0.890485404095867 0.42891911957396
-179 -22.9973912453801 -52.7910171568491 1.8495656138485 0.110965042013177 0.283875915281521 0.495768792547492
-178 -1.60389222670291 8.38681986088021 -5.03634800163288 2.16640571900726 -0.979832800246608 0.636867890888869
-177 -0.207589175296626 29.6175797365499 -10.014337394326 3.24572957770544 -1.85822728116648 0.67357528648427
-176 -20.3704706642737 6.32852520661088 -8.54237963435416 2.62802592351852 -1.52404433980257 0.497195961084374
-175 -27.5166482936221 -8.9464732083821 -0.931317529558755 0.817464879802687 -0.0557936966024425 0.147749970010355
-174 3.90230440205253 12.7340647053785 7.60761281819351 -1.13188929964285 1.57032226881813 -0.207509124816154
-173 49.5189348829811 36.1067676721182 10.9880041436961 -2.1777603099596 2.2283726868578 -0.368776339322823
-172 58.8160451071217 18.382395054276 7.38886634167794 -1.68547955712462 1.59039877135452 -0.244236040937121
-171 17.1156695572582 -22.6763872536829 0.753583040331019 0.00170676384047047 0.400350019903451 0.0378532407358042
-170 -30.593356531292 -28.3349769578491 -2.56396433233925 1.27185862081438 -0.130626875637385 0.165033495475559
-169 -30.5630868379035 19.1952422544259 0.442517359668904 0.231362593163271 0.591426207588387 -0.144452719367999
-168 15.369020566611 67.6943303247763 6.87374471807023 -3.31175052154875 2.01977738793762 -0.871863405860918
-167 51.1291035295204 60.5235612946131 10.7035959847181 -7.13978031979526 2.92230079638906 -1.65717568683656
-166 39.0774127413666 11.4263529485762 9.33445947007847 -8.3846083653653 2.68367898688255 -2.05155873012135
-165 5.49159154704463 -15.3985118351942 5.40483057231232 -6.23522134671626 1.72141263141729 -1.85002974276513
-164 10.1673481387028 13.2172020090262 4.10356419000734 -2.65176821700781 1.10856114865568 -1.23496460324558
-163 66.465471970294 58.5233789579128 6.95525247362866 -0.187901170515527 1.32618763576044 -0.57822191074857
-162 115.637686777617 62.8056463676874 9.87617889723397 0.351964621311644 1.73146270982855 -0.16969004576394
-161 91.0276387188924 20.8148940928693 7.58019562465105 -0.135665705534704 1.27202978883139 -0.0784847741932004
-160 -0.10873264865798 -20.3763544783092 -0.111403595280567 -0.870576401726528 -0.239186500276256 -0.20894336946437
-159 -74.3325895245778 -22.8230928641717 -7.13894416442357 -2.05865988667663 -1.71780748000247 -0.428404911218021
-158 -60.114605101814 1.14811068946164 -7.15073469668187 -3.79314734965533 -1.85799065151646 -0.643924997911095
-157 21.957301581835 15.230429973454 -0.464311246519594 -4.96379764377373 -0.579698234807631 -0.805827177494346
-156 78.2126390690832 7.0355832960442 5.60895254074184 -4.22044548161223 0.716159514541852 -0.877643677946189
-155 42.4402914024571 -5.72201074285315 4.05952094165768 -1.65029106735811 0.528098942780309 -0.776541285050446
-154 -51.3291401651016 -6.23151495720066 -4.44751013784204 1.03170244376681 -1.15424956314159 -0.399125780941833
-153 -108.883108363343 0.693994914649145 -12.4465762720627 2.28968708579458 -2.85313046193211 0.227450028214276
-152 -79.9688933393019 2.44707235940083 -13.6015020576691 2.0679703191644 -3.16884279882428 0.805703806996032
-151 -10.4201383348295 -1.1014430430958 -9.02793554788607 1.26943487701426 -2.20184561215151 0.943112499527616
-150 17.0493878575917 -1.7799401389961 -4.88265390768859 0.602880525200673 -1.20011260804574 0.604874080856715
-149 -18.4052381537556 -0.0524851351765814 -4.43844196467881 0.527118909499611 -0.919279911497979 0.326391549751235
-148 -55.264351518309 -4.73652140327169 -4.55096996216974 1.68149927679024 -0.778654021205583 0.730648754304708
-147 -31.2710384069431 -15.8948397365056 -0.681446524482358 4.15576817195989 0.165522879931932 1.7017825405183
-146 34.6526422490621 -19.8171488947491 6.01536991900149 6.18851532965048 1.66873475737571 2.21460062064665
-145 63.9713241747342 -6.78702076935573 9.24078664765731 5.17728148526764 2.33806245149905 1.37395814839069
-144 19.1390261956095 12.9424790821933 5.48633908135047 0.616871038045051 1.36210236527777 -0.477880210737333
-143 -44.3845932392288 19.5120209983772 -0.866741233225218 -4.27735856141676 -0.285616729665896 -1.88528847350222
-142 -46.1699001831813 5.55885076578435 -2.79606529463072 -5.66524016088698 -0.928574392648278 -1.81767998628376
-141 14.7468087462916 -16.8742839251133 0.222441620584373 -2.94143812014434 -0.333630048166224 -0.6689229420664
-140 53.2576160602658 -34.478466066565 1.07530339842258 0.423805765822986 -0.105352326589533 0.247986472227566
-139 6.86854761733702 -43.7431200333246 -5.28501018586345 1.19525352443834 -1.50712392754382 0.323221231650896
-138 -77.6240277509915 -45.016142613386 -13.7054907331318 -0.241355475992652 -3.4314557134992 0.166852230392377
-137 -96.1566625919543 -33.3866946940402 -13.7630155222398 -1.1904254329363 -3.38380317666482 0.528802831545779
-136 -18.7703791993821 -5.92006651222591 -2.84169884069316 -0.465132135317852 -0.599120592267462 1.15767606558476
-135 64.6196768114874 23.4541004230693 9.07160373134439 0.514600714839429 2.59539614135885 1.17854691786184
-134 51.2971779775746 29.7740861495577 10.5073445305677 0.154721260851425 3.29122767355137 0.347863433465956
-133 -46.3910619280939 3.32886606648094 2.06139747990031 -1.40358834641147 1.38472825999197 -0.622226012650433
-132 -114.644983382872 -35.580025078849 -4.75772201063478 -3.29000149289597 -0.433439021749938 -1.12693819596597
-131 -75.6618916865707 -54.5621051081086 -2.27383890663178 -5.2080963421137 -0.174800298482001 -1.3861652335791
-130 18.0064336952041 -41.4598977935814 3.53565748634145 -6.56665262163021 0.88626499212082 -1.75825489068928
-129 55.3608571194472 -12.4072937069725 1.60115569335 -5.40785033132846 0.131112861583087 -1.73938063954427
-128 5.66260643714791 10.3158813104475 -8.6863575383167 -0.446460547888369 -2.56421552874883 -0.484959461364752
-127 -51.3189510424048 20.2805511863236 -15.564483108674 5.76938082438804 -4.25258145806606 1.64487178605407
-126 -36.286724896785 24.4340064861868 -9.68167200838034 8.04339631755883 -2.58468274152015 2.89993514647927
-125 27.4451620304132 26.2265840187063 3.6719878413063 4.23396962464393 1.05099490927139 2.05621228327475
-124 50.9129056618225 20.7206117167229 10.9540398538127 -1.65873185675771 3.12132689882457 0.0326511332972755
-123 0.330868042694689 6.82732441600098 7.10446091694919 -3.88021194256634 2.26035924193511 -1.11947583807967
-122 -59.2247181973191 -4.41067548633379 0.828751404696191 -1.82904154444504 0.665870484064063 -0.768361646966109
-121 -52.9580091284568 -0.0204111435148691 1.64439169883422 -0.0865664286911757 0.743399866813635 -0.311231654999877
-120 4.22894352450503 17.4466973623358 6.84612278945909 -1.56046852797091 1.77273325795115 -1.00208297397158
-119 29.1684386156413 29.1993951703249 5.65128167438024 -3.02096338766721 1.05275027895656 -1.89114304051691
-118 -18.0133379049059 19.3043421334468 -4.65570603673987 0.077327930470351 -1.85307898878148 -1.05178316529062
-117 -79.7635803412177 -6.98464498740647 -13.326981764292 6.25671573820326 -3.92094237329344 1.5499113332364
-116 -72.7697810641351 -23.8381360438438 -8.9375029603021 8.73639300208213 -2.26216479101204 3.43663834815148
-115 6.76905668084373 -8.8706248877944 5.44248021540738 3.84027429922974 1.92322098491932 2.4257149992143
-114 77.2559671165368 34.2735435335149 14.7165192687259 -3.76791618715925 4.3546014052187 -0.595777667737991
-113 70.0348069309675 75.3094512641805 9.51628131999498 -6.62615752577023 2.65099951346192 -2.64184751945853
-112 6.02155200707531 81.3652224045559 -3.18867897628512 -3.38367879947234 -1.0108312902572 -2.07062528431389
-111 -38.386589530907 45.7584879065417 -9.27550488537022 0.162196727594747 -2.72420076682995 -0.299122862790317
-110 -26.0415798852855 -8.28148922125454 -4.40355389417066 -0.717274813112208 -1.47544481426618 0.356378196896709
-109 7.24046099105769 -44.7454015268251 2.47073852932669 -3.60048008367651 0.216434329644892 -0.371127749363752
-108 11.3853489892061 -41.7111847391553 2.07125030004881 -2.49726766935667 0.032552138162375 -0.6053046814535
-107 -10.2824154858164 -3.70404504349391 -3.10399811868047 3.65742909561329 -1.06271436785255 0.856428431767798
-106 -12.4026793668361 46.5259585228172 -3.21647473145269 8.78856428361138 -0.438372671342976 2.61863900969021
-105 23.1908829747308 82.7899512760858 4.65819124713294 6.48963003586563 2.24508719471476 2.14595826968738
-104 55.6791021930329 88.9811149129263 11.2060565347099 -2.09549637472733 3.95561509135466 -0.968428882915604
-103 35.2260796998624 66.3013520259698 6.08391970167281 -8.97136098953461 1.8029599304845 -4.05588079492493
-102 -30.0997749806184 34.6559433792955 -8.35371949638896 -7.05705785228131 -3.09312601156549 -3.78861937977225
-101 -75.2729593978079 18.9879234251713 -17.7710561207058 2.69560006752071 -6.10068757277735 0.273782295599234
-100 -50.1511855621159 28.2497786131333 -11.2824070755107 11.9856949451356 -3.81128977216769 4.866763059701
-99 25.0804754773769 45.055508661087 6.44158242419968 12.3626461678197 2.27187068437728 5.7838996875846
-98 80.5727166804998 42.092838180937 19.2738056658461 2.59664838103569 6.84434761163166 1.75342700065084
-97 67.9592645706434 11.8089217586585 15.526307106149 -9.85476592240979 5.7239632395466 -4.16225602916474
-96 2.60135552378721 -22.5645628752578 -1.34654404331917 -14.5175216190348 -0.345174399292025 -6.97401993388491
-95 -59.4779524300059 -29.5045581829133 -16.9189750130607 -6.51134223865557 -6.40627192749574 -3.9944989854674
-94 -74.2787469882253 -2.16180806153958 -18.7660979554098 8.74216786400453 -7.47732613095905 2.7339526032358
-93 -40.4190280238796 34.3493005572904 -6.07140431103445 19.3159062775341 -2.59536724662707 7.9650355493479
-92 11.2197974733001 47.7518576621644 11.7597763847484 15.9607199262832 4.77478066349701 7.30994421692552
-91 41.9138132468184 27.2353066817327 22.0773646800515 0.260861128607612 9.18205087837689 0.910650442970817
-90 30.4174203368633 -11.2806390077306 17.5659720737062 -16.4432700166311 7.23375572194734 -6.64309117922385
-89 -12.7132495615567 -41.8733215822774 0.703863801565466 -21.843857916564 -0.00579749281983877 -9.76119875858182
-88 -48.8548617591619 -45.9448617414735 -17.187179482317 -11.8885760751139 -7.56637379578131 -5.97354284428668
-87 -40.8312342906321 -20.6739961779322 -23.1131654798901 6.37727216375418 -10.003031845213 2.17930327338685
-86 10.0017362405603 20.5294138622985 -12.0322861580424 20.4274777004352 -5.369579436765 9.03393790019914
-85 58.4956363616886 52.4990369565152 8.23572025607929 21.0617138949211 3.12925441855993 9.83230542425832
-84 57.4367171855768 52.9684030287607 22.4144757480973 8.49063574784214 9.38094303457056 4.15628856398756
-83 7.29976469957594 21.6279150293012 20.1284558130425 -8.34126340200866 9.01483070455837 -3.87013547748032
-82 -42.3345928122829 -15.1789358713787 4.56873725339272 -18.0210144039012 2.8284411424095 -8.58617737484761
-81 -47.9920969856465 -28.1538638513903 -11.1043812628693 -15.0643491676252 -4.08394010834697 -7.15673293651252
-80 -19.2359508721292 -13.605569802354 -15.4863645527637 -4.1001194135494 -6.56047207557885 -1.76399512991708
-79 -3.56442347524685 5.20494417640593 -8.58170781214518 4.3611468619985 -3.75881958731451 2.4533035474914
-78 -26.7213875471917 8.09916462412653 -0.338203939111985 3.24387088311379 0.368990832845183 1.92334572913135
-77 -61.6141796562635 4.82523077281655 -0.287094788396792 -3.99392083819326 1.00690418097848 -1.91135126749841
-76 -62.6915843006061 20.3114091994143 -8.99198168076513 -6.78684307009284 -3.02614112512363 -4.00072391651775
-75 -21.7718534465531 60.0895683553947 -17.578897875514 1.74272154807728 -7.8437771028449 -0.676020811814179
-74 24.473685250555 96.7323749420508 -15.9745787145017 16.9789788471994 -8.02176096924299 6.44123959702439
-73 39.1184059757849 98.0559502329907 -2.58173223733918 25.9526239090123 -1.97528075529696 11.3151385019416
-72 22.8455921484051 61.4405389167618 13.4484058937495 19.9488927278587 6.05638200743164 9.21818846733787
-71 0.268619783491669 14.3978132961296 19.1102758585144 3.63929614219768 9.37415670785915 1.63406993093474
-70 -18.2457683713397 -16.2622831793068 9.68166996740837 -9.27195145139428 5.33233549236574 -4.93865330690083
-69 -42.649398070546 -22.9436944957919 -6.44427509337808 -8.39184093992167 -2.03209335326051 -4.81403710439328
-68 -73.6611448607925 -11.35830153623 -14.3683241897156 3.48253623918293 -5.50415923232613 1.22746025928036
-67 -86.0745279400262 11.6216880713414 -6.66625313236453 13.605015927179 -1.74721571228479 6.70173903351611
-66 -57.3812526754661 34.2248344569326 9.11101286028753 11.6718589901832 5.32592651745812 5.83238343974873
-65 -3.53730635107627 36.33488002687 17.6223236212853 -0.530617635021871 8.47713875713419 -0.620290960953198
-64 30.6669466142871 4.90231664659864 11.0665835097399 -11.9026497384323 4.56041615582977 -6.34491608445795
-63 21.2815818956566 -41.8261033684387 -3.01181965321104 -12.8286714528823 -2.21098750167175 -5.83481729166628
-62 -6.19862286248122 -64.2868021143897 -9.86147921950763 -4.54379344088707 -4.77834920087802 -0.172538767347374
-61 -9.9889946537697 -43.5946591443277 -3.28186201022993 3.05212710208722 -0.795332155355026 4.28655587619817
-60 17.3401591925473 -5.40226405969761 8.42447485363622 2.35612999273856 4.97171752993617 2.90838218034717
-59 46.0442692708426 10.0113874959787 12.4216568941628 -4.27975607888838 6.04014981767481 -2.35280372677925
-58 52.6520433626945 -2.63056951920572 5.70577509048306 -7.72819169570677 1.443236851094 -5.2420905781432
-57 48.0772037987698 -9.36690915859856 -2.53364827302499 -3.0612177040227 -3.40800069874728 -2.45681555334804
-56 52.8607912645446 12.8235921898404 -2.55442620971305 4.7152344252927 -3.05537232399716 2.74358788573407
-55 58.393120727058 39.9905601162057 4.17512315564366 6.34128024130925 1.62836860598396 4.22520080428939
-54 34.9616086348081 30.1396348535561 7.34618875747671 -0.359326435132746 4.61784748825514 0.319936248026254
-53 -18.8651521057903 -18.9375067235667 1.43270645639117 -7.50820978054115 2.16856168863159 -4.21003334890498
-52 -57.1043945328292 -60.5666086942069 -6.61271495491103 -6.74522789817789 -2.57167536872596 -3.97790111088166
-51 -34.8188127656207 -56.5875015241073 -5.24298166916262 0.398827624866789 -3.14271607448006 0.513941900116357
-50 32.2963135113109 -24.38423344784 6.87804708052794 4.19896728827042 2.13578728407213 3.49717546623389
-49 73.3868960127936 -12.9737669447329 17.4085198202719 -0.716934589064871 7.55817670335035 1.16496866054023
-48 39.2926889006144 -35.516081333552 13.7896219104028 -7.39706399986476 6.52434332656094 -3.21993877630912
-47 -41.1750158540344 -50.1940235078958 -2.14639682071377 -4.37406415858084 -0.655645952893754 -3.14032157866898
-46 -91.6465559159916 -17.1126653150058 -15.5607688751435 9.20841432630863 -6.84521843174524 2.84524204392355
-45 -69.3199607700567 43.0205980498261 -14.8107144589442 19.9516635912784 -6.15991139110293 8.45243306466388
-44 -5.76483657652086 66.0778835033335 -3.65896109879989 14.2518635230049 -0.447394765922371 6.58681713347642
-43 35.7609312107058 19.7550767527776 4.43758715397142 -5.76076582136543 3.41096064123743 -2.28740801692074
-42 28.9462955906479 -52.8515089836435 2.34958732069759 -22.3029132990117 1.74525174449051 -9.83613158637361
-41 1.70247867823453 -78.9037943574044 -3.72744860497062 -20.3966784196144 -2.13572176479031 -8.90205695018915
-40 -10.0097199106996 -34.1278362744153 -4.12403510988686 -2.2616097018633 -3.00522589296458 -0.617843486984099
-39 -4.04609066460961 32.1572096769462 1.93254423313702 15.2916595435874 -0.101016137700721 7.16202697086571
-38 -4.76629713902973 53.1449677310167 5.98935525900259 18.1320721550873 2.53715952132936 8.19170486948218
-37 -22.660075787344 13.1621895472459 2.07423093187791 6.34809056210046 1.81034861698835 2.89706610122935
-36 -37.7761868291241 -40.7260582188932 -5.73149646337237 -8.20416627852165 -0.972880596111749 -3.45806997678115
-35 -25.2994233608557 -53.923536627782 -8.29434854580935 -14.155011270678 -2.31654026072838 -6.2706157765622
-34 10.8409931939587 -17.4268692356869 -2.38271011604583 -8.45022408913877 -1.07750147518615 -4.29445808389142
-33 39.9414688627327 28.3268930023319 5.89542624437374 3.16641960766619 0.866029471149085 0.546844155569553
-32 37.731366500581 38.5824598447417 7.86984304894913 11.3241392695869 1.31351015490207 4.65343246800569
-31 11.9942465271233 9.37911874566342 1.11771616190228 9.81737410462617 -0.132771183152455 4.8652866421559
-30 -7.71570996756275 -24.2259563602441 -8.16532384686503 0.754525278329046 -2.18828104392572 1.2398237908141
-29 0.0246548160408593 -26.0207135857297 -10.3720351151972 -6.57890448660581 -2.7553999149551 -2.28021702861453
-28 28.5610171838302 2.18946699004398 -1.22196963001397 -4.9266102482013 -0.128666399756522 -1.90209498521161
-27 50.2330627496428 25.5675642496988 12.5255674175379 2.55823749076486 4.75562548651682 1.10119411726242
-26 40.5638079339308 16.8751440788455 16.6655073328217 5.46740599317034 7.02622971945952 1.5515635725162
-25 0.407263086865076 -11.5540478448883 3.47126043285335 -0.367370356164845 1.98025451325417 -2.09825058104264
-24 -41.7735412918843 -22.115597422121 -16.5463208306034 -6.56964254627269 -7.66642705126065 -4.51637540405551
-23 -51.7585020758613 1.41445172161268 -21.6148752940253 -2.87391872162636 -11.4897728055731 -0.321805662377671
-22 -22.590561210921 31.9833344413991 -2.94720246857156 7.68681984985036 -2.83143801726892 6.75817737232353
-21 12.5395672347283 30.1861924303839 20.565637592897 11.3189586034728 10.4029800402777 7.2579089627113
-20 12.6411214939679 -7.67426916721447 21.0336486419609 1.83886618524026 12.5186293116002 -1.14596705126635
-19 -23.0585868480145 -41.4511091890112 -3.94455698787883 -9.35930866345796 -0.334368927104566 -8.44442508499507
-18 -48.1941135356681 -33.6056573834492 -24.9825064066908 -7.95880460823532 -13.0642571632996 -4.99869692201427
-17 -22.8192501312222 7.65469826012756 -16.1333501527676 3.90210600923462 -9.81125369470486 4.72894422271531
-16 31.5913784041237 41.1851569788867 10.9608378989682 11.0428203244235 4.69481127512056 7.82813209686831
-15 51.4678344273378 40.6459985854852 20.9074566042218 6.99051069837344 10.6282721430472 1.49060538008979
-14 10.4730770009904 19.0246667875182 2.17898297612574 1.61333809572237 0.876653767011964 -3.13435423833709
-13 -42.7325582308379 1.53704377600084 -17.0305887952375 3.40592125637666 -8.71708162846108 1.21610834790533
-12 -42.9348127655942 -5.91676869548943 -8.98319663764329 5.69201561043811 -3.08568829789899 5.95649544948735
-11 8.80004188788179 -12.2042993270999 13.0766332979595 -0.736177730946911 8.21532624708791 0.704538807971916
-10 48.036680254244 -13.1418266012124 14.7668706345302 -7.54677643279176 5.48387596363858 -6.62240238826737
-9 32.7427401258897 6.02318683176367 -5.85640200746255 0.740867484806327 -7.52153995113245 0.177176069833474
-8 -4.11754525125212 37.952686605731 -11.7227813793457 16.5914698969273 -4.43855788415816 15.3443676327233
-7 -13.3014288717362 42.9578626325124 14.173254292317 9.30961958904711 19.8978650158775 9.20984701909821
-6 -5.35266608858152 -4.63795205666594 31.1591133898597 -28.6185250551968 28.1146989970291 -27.2252072385042
-5 -31.5775295806366 -67.2815285321094 -8.43192783179587 -52.1490051174238 -14.1006664445712 -51.5823511467866
-4 -85.5587802915706 -69.5186388825124 -75.5198432558937 -8.6998303509946 -73.6190576316494 -11.2322563346144
-3 -81.9293251706753 14.345399805291 -76.3813645803091 83.2925067877825 -67.968554263377 78.6469141206388
-2 33.5270552569494 110.589448424551 31.4038831840183 125.923792819458 34.534834331328 122.744941459908
-1 176.196441807754 101.638204226254 156.37405442318 32.5966081618743 147.687676456943 32.6713528057223
0 231.600668898399 45.4459915234021 195.465636620967 -71.9225575784317 181.100584542552 -71.050804230527
1 195.497756919483 124.806670297821 158.082884595358 35.2147501567074 147.53758330147 33.1567284155103
2 53.5571475888729 142.990603676799 33.2607343835726 128.434199840974 33.9141073654232 122.710698302294
3 -70.7920079549232 45.4629002712454 -75.5819524539806 83.5716009706821 -69.0268048658046 77.6075411007662
4 -71.1103410123899 -39.6416367350724 -75.668009060106 -10.9028021809651 -74.7227039934478 -13.3160871737243
5 -2.08068716804647 -40.2217536758014 -8.63153149323616 -55.105374435948 -14.7227332676896 -53.7229351997382
6 27.0115241647397 5.14739313607443 31.5167680502728 -31.2216581972088 28.3701812095184 -28.7122899773798
7 -1.25209320808199 23.1585292451298 14.4170067172737 7.19512995524299 20.423274551037 8.58046396403972
8 -17.3467216781401 -1.46941194594991 -11.9622030490582 15.2493145246815 -4.1453715893552 15.5039229726487
9 12.6849647407863 -23.8034397826097 -6.52995767504287 0.782140227167757 -7.80601229532126 0.865194956949185
10 32.2374358629361 -16.3468046447929 13.4939562277752 -6.29701383802854 4.59207119464774 -5.88299820946961
11 -13.7714611167985 -3.4912995619533 10.5855580596368 -0.0891090914266629 6.87011481582172 0.787824943942597
12 -82.6477183757989 -12.2968423961635 -12.7416545941623 3.55863491391097 -4.44547001717372 4.8051183017843
13 -82.8104975070198 -25.5380923585265 -21.28971864051 -1.36162542944738 -9.87978676219959 -0.773514737461047
14 -1.53274852527875 -10.3615628006977 -1.10768069617987 -3.65935700028475 0.0751159706702992 -5.18184570143537
15 65.6304779796445 23.1984013327105 18.9435757882175 3.6392442293471 9.95927222227967 0.194334473961851
16 34.3761288449671 24.2213420985871 9.08885656971156 9.29994006122614 3.72255052706648 6.94588930821509
17 -54.8970005807996 -23.6548117444802 -19.1193273752546 1.984770043773 -11.4032173674649 3.52271426554524
18 -87.3935056223267 -67.9879812447804 -28.542776656558 -11.4243310738715 -15.0551752146832 -7.1144165015673
19 -19.4466812503591 -44.8080683887177 -5.94323439125338 -14.1312461194554 -1.86205672252309 -11.434851947278
20 68.4872769586159 35.1860293575188 21.9577320145015 -3.49705644675799 12.3074744444102 -4.74887397031165
21 76.3245209546541 89.9245487463219 23.6107966366574 5.66021953704236 11.745788706586 3.38397662985681
22 9.09351378661055 61.407404471856 0.706317424939021 2.0373814746423 -0.271539956534612 3.23838886831818
23 -39.6729126652456 -14.2224145760801 -17.7436856364405 -7.15661603339907 -8.33532021955245 -2.54866422612431
24 -12.8406576600368 -51.1350000039838 -12.0182135747102 -7.35331558299137 -4.61193602327508 -4.41007415321324
25 42.6976465118541 -14.5551680599602 7.98222852958279 3.05266029454046 4.14404849143704 0.36997210487719
26 44.3476447059282 41.8584035419766 18.2468806098815 11.0241191732177 7.33765609932732 5.04660525026456
27 -18.731858348469 46.3318117489543 8.42786136244502 6.57024697755642 2.62717899989121 3.53647319936129
28 -76.8515246068822 -3.26046578393129 -9.82898266715666 -4.73999132650528 -3.87383318563366 -1.82796478240826
29 -71.4424591299253 -40.1312566916531 -18.208312438459 -9.39620295520655 -5.93875640586238 -4.20131171654054
30 -23.1505571618391 -13.4731101687907 -10.3361967125687 -2.16770630368892 -2.81426019917807 -1.01677319012888
31 5.98647240211303 49.4712201851603 4.81674495181946 9.31063988963748 1.8917342320213 3.99810292573866
32 -9.88210754721884 72.9491411682296 12.7278432379004 13.2485514445798 3.90075895868045 5.62944161741538
33 -39.1535493478472 21.9074556796697 6.87540822143101 5.0413586849597 1.58361087047666 2.18164754184923
34 -44.4395453305045 -58.4365534108055 -6.16873399086236 -9.48373418680102 -2.7478866350695 -3.83247233212482
35 -27.5231410745256 -88.264334041724 -13.0671572378243 -18.4256727509541 -4.45898121248918 -7.70092410121186
36 -15.7715909644075 -40.7497752269548 -7.20033987692277 -12.9023978913464 -1.25585011101196 -5.63999724605118
37 -19.9192462068078 30.5267659604113 4.64130161519761 4.81658220855079 3.74209524461739 1.93270947237804
38 -23.2710319163675 52.3533626184693 9.63735074577045 20.8268474070886 4.8604961833468 9.34439516691056
39 -10.5890318668653 7.9829766727574 3.47534083502784 19.7291329153687 0.604232194242607 9.36783443538868
40 9.62678793427932 -48.1136360693649 -5.02190353414753 0.373842477186141 -4.08054272414129 0.733868436144798
41 16.7799124118667 -52.9489195165992 -4.83609045036295 -20.2099642769859 -3.42793377636678 -9.03328748158646
42 3.39035272536501 -5.94757471595548 2.96896029770506 -23.0857053146082 1.64779949240286 -10.7530642704232
43 -21.694699814916 38.4899126933352 6.69832793430046 -6.26012506822964 4.55348478740275 -3.02762064693755
44 -46.4640150488586 36.5839877537623 -0.899236457565584 13.2303135707677 1.18874508984054 6.13327708707667
45 -60.6970575043844 4.78050288821506 -12.105588040827 17.2599031499279 -4.52931426824989 7.89823825644086
46 -53.1431263151116 -6.4300574149888 -13.0664921814283 6.07885757912406 -5.47183079415743 2.3981710804063
47 -16.2053876611794 21.3819017614952 -0.210198194600502 -5.4846408452273 0.149539677498529 -2.94893979300382
48 34.6707580532012 50.9348499148879 13.8976945221301 -5.43028515709988 6.1117547354761 -2.3033880572339
49 62.8904531107691 36.7175854342519 15.261335053964 2.13669987486019 5.94550183592834 1.91035859761184
50 41.2909236129601 -16.4286396934386 3.76555808714743 5.26966394075587 0.367268442442966 3.31936623741406
51 -14.5885861674278 -56.0946249585965 -7.60476846297953 -0.297755951905608 -3.98706231941084 -0.206456775962821
52 -52.6417716297129 -43.861326860497 -7.7548338296737 -6.56570601946236 -2.53587209589705 -4.04141206336254
53 -41.4712224121582 -2.15789587009591 0.214901964312614 -4.97472585850184 1.95079269823088 -3.21683107712309
54 -2.01541194191673 16.8477328652997 4.93677692477844 2.69284907688771 3.38358190869095 1.37407972973668
55 16.943009347443 -3.9203772514181 1.08052770151601 6.73069676067779 -0.0797338779827825 4.00074862119467
56 -1.37715456165951 -26.4786309109662 -4.55283429667415 1.95223336749792 -3.8996999139155 1.25143274893218
57 -26.4308730909743 -10.513324904756 -2.67295740314351 -6.22122807751145 -2.90570805306523 -3.88728969069828
58 -24.8562052010131 31.0475307175579 6.17606029505924 -8.57542671316105 2.33916297902486 -5.5132922804469
59 -6.66019557665382 44.4982306377247 11.3845564798259 -3.13848957308719 5.98340777097989 -1.66244304230918
60 -9.10920835974365 3.52648918509618 4.84687992947063 2.75652101361864 3.51902932121705 3.35122363450766
61 -39.6359196514379 -55.6192369120323 -8.55263729320741 0.967181552874788 -2.91170818005676 3.70846246574004
62 -58.6378780836158 -72.7440422965705 -14.9695237946284 -8.1375703091279 -6.54554985136205 -1.51493697924042
63 -29.2844298770602 -30.2876984152782 -6.19312990465055 -15.6817528743251 -3.04612266756865 -7.16502107705957
64 27.4779945158124 29.7467788797992 10.456395227711 -13.065764984322 4.59904805517418 -7.13337449458606
65 49.2769047843756 58.8795602003165 19.2158400557602 -0.824325948197206 9.14815887435131 -0.813064376299108
66 5.92888190629797 50.7464443358637 11.6299502354131 11.6335181052618 6.27585648091359 6.27747478524157
67 -61.5414497238501 33.1661672925571 -4.63915065498011 14.386093450566 -0.993093106194248 7.81028614040288
68 -85.0698512848997 24.0711055197792 -13.5523122351174 6.00608534409482 -5.38276999160959 2.8059950896272
69 -44.1736880882101 16.2981386826587 -6.36856654147811 -4.76594363125365 -2.4794753108131 -3.40111914463704
70 16.5930543920825 4.32768458120515 10.1510786538082 -6.68707995075886 4.97171192895825 -4.34676111392289
71 41.4709081858929 5.26502675519973 20.522334881811 4.01182697825158 9.73175264755627 1.53122816098506
72 20.5873282892119 36.1343879467406 15.1678260714799 19.2468693873664 7.03636465763084 9.21838971243366
73 -13.1393452652321 79.587961043386 -1.74882587351572 26.2292238089023 -1.15033520296908 12.0323113471405
74 -28.4601352931263 91.758107003542 -16.7703372640396 18.9830795490588 -8.08260635931023 7.71803224193207
75 -25.3858104569333 53.9265171968793 -19.8683549937591 4.20931768378778 -8.83403624160295 0.417804898514031
76 -20.2769133500536 0.12866427073444 -11.445515261144 -5.41059419516432 -4.100915929376 -3.62409142175791
77 -23.2204535937796 -18.9343775000288 -1.55259773366722 -3.40471162187855 0.602878155027373 -1.93216532952524
78 -31.0570251935074 4.96654650838164 0.424370338486921 4.72759169999262 0.827080314813757 2.2611491412232
79 -37.7741743224158 27.498513268021 -6.6858730255213 7.50660682233843 -3.12268229162407 3.50494466703456
80 -37.7630364445295 8.06976652868719 -14.3702120296328 -0.77296142678077 -6.51349989949168 -0.501942475043063
81 -23.671734133307 -37.7114680367961 -12.2519446364361 -13.6348078109217 -4.90185129919322 -6.44298876438376
82 6.04822941382386 -55.9117282102896 1.87246820927562 -19.2729481839939 1.67417670086235 -8.85534988233846
83 37.1978136182557 -18.3229081029644 18.4802771562747 -10.9430724735409 8.42154935796785 -4.85735145312556
84 45.6264092863604 42.1497980143176 23.6569572952112 6.67923567529668 9.80977861271038 3.14427764138422
85 22.3521929391017 72.2743753909638 11.7029266411673 21.4176472683164 4.36712707311425 9.41833748289008
86 -14.1371306605432 52.6562872637178 -9.20102201578955 22.8504963731 -4.126018382748 9.43485691540418
87 -31.5916682772238 14.4209487686206 -23.0182830195154 9.96000923783309 -9.46455979457754 3.31245892228511
88 -16.4354063669759 -6.04560704112496 -19.777453345657 -8.71800786982119 -8.05266820321945 -4.54783303830919
89 16.8075646453162 -4.15278298673634 -3.05823436995865 -20.8269512044368 -1.34653890863684 -8.7013337701471
90 42.6841481598965 0.988606861705688 13.5438072344914 -18.439383908355 5.42185940555449 -6.53294537182189
91 46.6202466621421 -2.46964902733924 18.0026839985746 -3.90715485531629 7.41938949872082 -0.0705779224462075
92 27.454105258905 -8.148057618076 8.55938456397723 11.6676569877107 3.70232323177085 5.66581865303622
93 -8.97586524107633 -8.10175984213934 -6.5386684425107 16.5615456189546 -2.47348498559538 6.42013142583032
94 -48.4901863112363 -5.03427053045421 -15.6352918220451 7.87348263251379 -6.20854281836855 1.99085747503391
95 -67.5502207381607 -3.11256451838116 -12.1503230423313 -6.00175820083007 -4.75489548821147 -3.6847060585033
96 -46.4023790413669 2.11602235444443 1.04047752650371 -12.8597925762465 0.519804568030981 -5.84502958155593
97 1.69151311130894 15.7325175771919 13.2437816273944 -7.15359064361524 5.16896316187662 -2.85377168299073
98 38.4287291326304 28.4549041595105 14.3223523042087 5.11183172819716 5.36534331575383 2.45941389857509
99 30.5529027599758 22.4608548505953 3.25159130774537 12.6252081276048 1.09495641350098 5.45570461172443
100 -9.29693337246444 -4.02734908122208 -9.97194679449982 9.08097591779669 -3.74779014116009 3.7950151856691
101 -36.856634954406 -28.3275027221134 -13.4192816716684 -1.63822799759315 -4.95028709096582 -0.694676297510372
102 -27.9082240393635 -25.2154159266945 -4.99700885730737 -9.58377545821604 -1.89874785640326 -3.88468206726757
103 -4.75833757922882 4.33988758489561 5.40419642389351 -8.20358961620657 2.01319905052374 -3.26288340799836
104 -5.58241828588465 35.6489035908581 6.86178217657976 0.258321185625811 3.04673833317778 0.00142946957812473
105 -32.6920006680144 46.7029724994982 -0.570027201583329 7.77571810984008 0.893166834807468 2.64578484627348
106 -49.0926936008946 38.7518125939902 -6.51891725492593 8.40520170109391 -1.41603419807742 2.62899398879085
107 -28.4167215937726 24.3090552977094 -3.70899361253573 3.23169140604065 -1.42632821107625 0.801426097310349
108 8.942225939126 10.2745944661891 3.30156876345102 -1.91514573105267 0.0430544738361209 -0.57696481704002
109 21.9926711485886 -3.51628921537681 4.24586298124561 -3.12656561295295 0.346416158751126 -0.558193578085971
110 5.62261516303622 -9.21743512249582 -2.69309417250783 -1.74311737744828 -1.14146765835248 -0.215210352583425
111 -2.55679269096923 7.9739055904995 -7.7104920437636 -1.21218949243402 -2.02959923798669 -0.748969031075988
112 24.6306369314644 47.6576137472395 -1.99515024583433 -1.86770547762498 -0.165512494460839 -1.56334577894526
113 61.0302987931058 80.7056361169943 9.98785536641156 -0.911194477813436 3.13136614346401 -1.03763975118705
114 54.1311706464181 69.4168880431237 14.4166794767507 2.90822411111219 4.15077461663656 1.13525662749114
115 -5.91044294745448 10.3289311521736 4.67590234953928 6.18359324491672 1.24608625453165 3.00170229827373
116 -67.7494017769572 -55.6879902498792 -10.1081830641182 4.62764959029714 -2.94534216606399 2.49023291009214
117 -75.5242364454754 -78.9980502612698 -15.4803336431597 -1.24260508013012 -4.43325843061521 -0.114448893570169
118 -33.1136949324815 -52.2046064398251 -7.89435747312156 -6.071122342434 -2.30332987636699 -2.40050530385201
119 5.59992159884161 -14.670695698552 2.78924188419809 -5.95022153655871 0.702776523362178 -2.58412723318206
120 4.04608063332464 -6.32704901496802 6.49296856361889 -2.86048225708669 1.85629830331864 -1.32796844707556
121 -17.9101807516794 -23.3004696519533 4.34644899103973 -1.25225127673922 1.4793716166553 -0.414026198420104
122 -21.3159230002394 -29.9849722127699 4.1454536591163 -1.83147737282985 1.58881607668406 -0.335570241411117
123 -5.24946389835894 -7.38200500289687 7.75915816208027 -0.917222268367669 2.50604592937572 0.0423096738156818
124 -5.33498565920557 21.2754531313017 8.3132915475379 3.16990660337491 2.34681093900824 1.32634639137382
125 -38.4193951947272 23.447004972935 0.171832068630199 6.9487171259265 -0.185781714832392 2.42400046520723
126 -69.7838955304238 1.0126450864762 -11.4234414419129 5.81790553724891 -3.39686528301124 1.84923648520438
127 -54.3559004999496 -13.879128432384 -15.4220967017708 0.299151126575905 -4.29792778618004 -0.198565498636804
128 0.88061856612797 -5.5250745604539 -7.91104096442119 -4.35090643439507 -2.10496510479904 -1.91363379087992
129 39.3776274273529 2.00679754226799 3.1892655195208 -4.82476488060291 0.878723648197068 -2.04793848628507
130 21.4410458312843 -21.4168354191596 7.72686456521488 -3.20431714114757 2.07333801157751 -1.1913555907449
131 -21.733807646222 -60.6370873678583 4.81143530328035 -2.84069736764997 1.48061578650165 -0.595033764369397
132 -26.3135926150558 -65.6725508782932 1.67729235769652 -3.11605618458143 0.971216116996504 -0.380073200828197
133 26.3270939522507 -13.4291010672426 3.1744997757183 -0.923799259759685 1.48784494446204 0.283673124871569
134 82.0427885619088 54.2190458575766 5.74976265620439 3.58088620489823 1.89190876447379 1.529280357333
135 74.4074312729139 66.9019627258447 2.93221275947954 5.56264788902479 0.710887587989973 2.16962448583447
136 5.37638334993868 9.14138492863832 -5.02457651874848 1.6632424186439 -1.58207925626751 1.20591021048727
137 -56.9660095530585 -64.4699819487198 -10.8290741698535 -5.06961426083328 -2.9922002243765 -0.691840734686575
138 -53.0887917761883 -88.3638602879971 -8.88643546926597 -8.35830860352607 -2.35428621196338 -1.84741265822205
139 2.92759425134565 -56.9354812255874 -1.89766598279817 -6.16071640423374 -0.619894795635699 -1.55013849445778
140 46.1341948859 -18.7716717981576 2.5448828977793 -2.87444614923073 0.373254950173528 -0.836913347394665
141 37.3038540508725 -12.663043501157 1.08699462493055 -3.09350584957142 0.0616440644919523 -0.948739478869354
142 1.53149928147215 -25.7165215234109 -2.21542384453351 -5.6977899703403 -0.485940110841153 -1.69447978198637
143 -12.2785312053061 -20.3123238212363 -1.67034108625471 -5.63257301875813 -0.124097539324389 -1.75492375935817
144 5.90205926397413 10.0639939679273 2.85563269986226 -1.01571437059795 0.952125121584574 -0.533459167077851
145 21.2497979380062 31.4516617143996 6.25228877571621 3.86430236857673 1.61683167449677 0.92327983831453
146 5.23817891044431 14.9638250210544 4.66055845467429 3.65611866101721 1.2279879008551 1.15879905841119
147 -26.3349319427951 -26.1375293519584 -0.0699729839670191 -1.74875823593338 0.3139950207931 0.0270483376766811
148 -37.0742877766921 -50.9872214583508 -3.33091305031995 -6.82611391831198 -0.27524178488664 -1.11060431536733
149 -20.4189632118905 -38.6231734694315 -3.69763299299577 -6.48340364678659 -0.456145908600046 -0.959799381912184
150 -7.44607680612157 -7.91206136248947 -4.05609209059597 -0.998394400796288 -0.849321945691848 0.367774596039401
151 -23.3372342855307 7.21033833618331 -6.96858692369355 5.00681981353208 -1.77345349547846 1.64705378281156
152 -50.3394238237837 -4.06749434936065 -10.2501050467597 7.19563271176405 -2.56691596024624 1.8603739914598
153 -48.9469483502273 -21.6418268947583 -9.19868924372355 4.99498451913928 -2.28044205071224 1.06121785957049
154 -9.29743524990182 -19.9932326951264 -2.62713864276398 0.657388177254476 -0.84574165453471 -0.0535626088418844
155 32.2045874806171 2.241521545748 4.55347706834453 -3.6082166269293 0.633701367219211 -1.02052620700102
156 33.6397500334187 19.2803466579494 5.9399463913225 -7.2212745954336 0.92409060338715 -1.88082634036673
157 -4.18222362045975 5.38494485816133 0.604558366309057 -10.4278635769367 -0.0565261621890819 -2.73127271459052
158 -39.8801619056925 -34.0396827419266 -5.62891793972946 -12.6708078786758 -1.15298554477821 -3.29170949188069
159 -38.4593064776247 -61.9597819819127 -6.20455168437191 -12.4215307754059 -1.16623461632982 -3.09579259290516
160 -6.07280949456268 -44.2919152610357 -0.471603142658851 -8.5232118230492 -0.0302519632847281 -1.99186035345821
161 22.5536213898063 12.1393731383987 6.09806491596977 -1.99469772152989 1.23891318134415 -0.443137290017751
162 25.222028384648 62.9475802568803 7.99596382469265 4.04727723140841 1.6747878062213 0.769578911884458
163 12.9965053615751 74.0437506414554 5.19828569936809 6.67424470260648 1.29827141469223 1.14624569907161
164 13.2862646699963 57.5144844448045 2.37738389818012 5.28108562250078 0.924087252291189 0.764468560105402
165 36.3000682212848 51.8798308491276 3.1889065425394 1.92246636459057 1.15009086587217 0.122885518228437
166 62.5435339259812 66.0706748493411 6.25156483011046 -0.709445046310066 1.68730246476807 -0.29892090393557
167 63.0598482301755 65.9427453609639 7.16015836442853 -1.23166538879535 1.76509006322613 -0.320313273341495
168 32.2750090681399 24.4380769139399 3.64666256911517 -0.239940310916666 1.03215000354987 -0.104103020078783
169 -3.11965017407077 -28.6032385370041 -1.5292618225657 0.92882917563136 0.0183312964283664 0.0936373759561709
170 -9.36887255584121 -34.7164376419279 -3.39818310044631 1.26720615296346 -0.388081129632457 0.112290817702013
171 17.6522906527915 16.843546093522 0.149462704546743 0.483091521843445 0.168794462068762 -0.0443020214670393
172 45.7365338315618 66.1178780478445 6.10625778719601 -0.915251540268836 1.14191799394587 -0.225059675084978
173 38.6410088989897 50.9846566291264 8.83392733773417 -1.80975294643573 1.5345195534691 -0.243890548465135
174 -2.11103849543543 -11.6166164035988 5.23315089735566 -1.12514217653714 0.812661037011499 -0.00562605230761444
175 -39.3084773209229 -47.3781694264852 -2.59409210533766 1.11690686083585 -0.629800480665514 0.412952851319999
176 -42.8117840958433 -20.9335627761715 -9.11992015448401 3.3739232716175 -1.79434843127086 0.787145259317203
177 -23.0172975221144 18.3814426146303 -9.88348890867976 3.79415867348049 -1.8886145320158 0.917529950119923
178 -12.9750067005274 4.56963546755165 -4.70083071263184 1.99422808047255 -0.900777904970496 0.77964863928897
179 -24.3677921953857 -54.8634831054743 2.05855306697952 -0.358160663740285 0.352967887972936 0.54735681081044


==> figures/tumor_18x18/time-domain/data_ricker_t0-1.50us_f1MHz/ricker-time.txt <==
time ricker
0 0
4e-07 -0.000148970239649854
4.01e-07 -0.000151949957735458
4.02e-07 -0.000154985925780075
4.03e-07 -0.000158079134471127
4.04e-07 -0.000161230590491114
4.05e-07 -0.000164441316747376
4.06e-07 -0.000167712352604624
4.07e-07 -0.00017104475412026
4.08e-07 -0.000174439594282499
4.09e-07 -0.000177897963251333
4.1e-07 -0.000181420968602345
4.11e-07 -0.000185009735573407
4.12e-07 -0.000188665407314283
4.13e-07 -0.000192389145139151
4.14e-07 -0.000196182128782083
4.15e-07 -0.000200045556655497
4.16e-07 -0.000203980646111599
4.17e-07 -0.000207988633706859
4.18e-07 -0.000212070775469508
4.19e-07 -0.000216228347170127
4.2e-07 -0.000220462644595303
4.21e-07 -0.000224774983824416
4.22e-07 -0.000229166701509541
4.23e-07 -0.000233639155158529
4.24e-07 -0.000238193723421256
4.25e-07 -0.000242831806379074
4.26e-07 -0.000247554825837505
4.27e-07 -0.000252364225622162
4.28e-07 -0.000257261471877957
4.29e-07 -0.000262248053371601
4.3e-07 -0.00026732548179741
4.31e-07 -0.000272495292086464
4.32e-07 -0.000277759042719115
4.33e-07 -0.000283118316040882
4.34e-07 -0.000288574718581754
4.35e-07 -0.000294129881378906
4.36e-07 -0.000299785460302876
4.37e-07 -0.000305543136387199
4.38e-07 -0.000311404616161548
4.39e-07 -0.000317371631988355
4.4e-07 -0.000323445942403
4.41e-07 -0.000329629332457516
4.42e-07 -0.000335923614067896
4.43e-07 -0.000342330626364975
4.44e-07 -0.000348852236048923
4.45e-07 -0.000355490337747388
4.46e-07 -0.000362246854377264
4.47e-07 -0.000369123737510148
4.48e-07 -0.000376122967741484
4.49e-07 -0.000383246555063412
4.5e-07 -0.000390496539241338
4.51e-07 -0.000397874990194267
4.52e-07 -0.000405384008378871
4.53e-07 -0.000413025725177363
4.54e-07 -0.000420802303289157
4.55e-07 -0.00042871593712634
4.56e-07 -0.000436768853212978
4.57e-07 -0.000444963310588273
4.58e-07 -0.000453301601213574
4.59e-07 -0.000461786050383274
4.6e-07 -0.000470419017139602
4.61e-07 -0.00047920289469131
4.62e-07 -0.000488140110836305
4.63e-07 -0.000497233128388197
4.64e-07 -0.000506484445606806
4.65e-07 -0.000515896596632633
4.66e-07 -0.000525472151925316
4.67e-07 -0.000535213718706047
4.68e-07 -0.00054512394140403
4.69e-07 -0.000555205502106901
4.7e-07 -0.00056546112101522
4.71e-07 -0.00057589355690096
4.72e-07 -0.00058650560757006
4.73e-07 -0.000597300110329013
4.74e-07 -0.000608279942455526
4.75e-07 -0.000619448021673247
4.76e-07 -0.000630807306630564
4.77e-07 -0.000642360797383489
4.78e-07 -0.000654111535882638
4.79e-07 -0.000666062606464299
4.8e-07 -0.000678217136345599
4.81e-07 -0.000690578296123785
4.82e-07 -0.000703149300279611
4.83e-07 -0.000715933407684844
4.84e-07 -0.000728933922113861
4.85e-07 -0.000742154192759406
4.86e-07 -0.000755597614752419
4.87e-07 -0.000769267629686025
4.88e-07 -0.000783167726143604
4.89e-07 -0.000797301440231026
4.9e-07 -0.000811672356112955
4.91e-07 -0.000826284106553297
4.92e-07 -0.000841140373459744
4.93e-07 -0.000856244888432438
4.94e-07 -0.000871601433316733
4.95e-07 -0.000887213840760034
4.96e-07 -0.000903085994772765
4.97e-07 -0.000919221831293383
4.98e-07 -0.000935625338757476
4.99e-07 -0.000952300558670941
5e-07 -0.000969251586187209
5.01e-07 -0.000986482570688495
5.02e-07 -0.00100399771637111
5.03e-07 -0.00102180128283477
5.04e-07 -0.00103989758567592
5.05e-07 -0.00105829099708505
5.06e-07 -0.00107698594644797
5.07e-07 -0.00109598692095109
5.08e-07 -0.00111529846619054
5.09e-07 -0.00113492518678532
5.1e-07 -0.00115487174699431
5.11e-07 -0.00117514287133711
5.12e-07 -0.00119574334521883
5.13e-07 -0.00121667801555863
5.14e-07 -0.00123795179142208
5.15e-07 -0.0012595696446574
5.16e-07 -0.00128153661053529
5.17e-07 -0.00130385778839264
5.18e-07 -0.00132653834227986
5.19e-07 -0.00134958350161186
5.2e-07 -0.00137299856182274
5.21e-07 -0.00139678888502403
5.22e-07 -0.00142095990066647
5.23e-07 -0.00144551710620544
5.24e-07 -0.00147046606776974
5.25e-07 -0.00149581242083389
5.26e-07 -0.00152156187089389
5.27e-07 -0.00154772019414626
5.28e-07 -0.00157429323817056
5.29e-07 -0.00160128692261499
5.3e-07 -0.00162870723988541
5.31e-07 -0.0016565602558375
5.32e-07 -0.00168485211047204
5.33e-07 -0.00171358901863332
5.34e-07 -0.00174277727071056
5.35e-07 -0.00177242323334243
5.36e-07 -0.00180253335012431
5.37e-07 -0.00183311414231863
5.38e-07 -0.00186417220956795
5.39e-07 -0.00189571423061075
5.4e-07 -0.00192774696400008
5.41e-07 -0.00196027724882468
5.42e-07 -0.00199331200543277
5.43e-07 -0.00202685823615835
5.44e-07 -0.00206092302604989
5.45e-07 -0.0020955135436015
5.46e-07 -0.00213063704148624
5.47e-07 -0.00216630085729186
5.48e-07 -0.00220251241425847
5.49e-07 -0.00223927922201852
5.5e-07 -0.00227660887733857
5.51e-07 -0.00231450906486313
5.52e-07 -0.00235298755786029
5.53e-07 -0.00239205221896904
5.54e-07 -0.00243171100094835
5.55e-07 -0.00247197194742782
5.56e-07 -0.0025128431936597
5.57e-07 -0.0025543329672725
5.58e-07 -0.00259644958902575
5.59e-07 -0.00263920147356602
5.6e-07 -0.00268259713018405
5.61e-07 -0.00272664516357291
5.62e-07 -0.00277135427458704
5.63e-07 -0.0028167332610021
5.64e-07 -0.00286279101827554
5.65e-07 -0.0029095365403077
5.66e-07 -0.00295697892020348
5.67e-07 -0.00300512735103432
5.68e-07 -0.00305399112660042
5.69e-07 -0.00310357964219316
5.7e-07 -0.00315390239535746
5.71e-07 -0.00320496898665409
5.72e-07 -0.00325678912042175
5.73e-07 -0.00330937260553877
5.74e-07 -0.00336272935618433
5.75e-07 -0.00341686939259909
5.76e-07 -0.00347180284184513
5.77e-07 -0.00352753993856482
5.78e-07 -0.00358409102573893
5.79e-07 -0.0036414665554434
5.8e-07 -0.00369967708960488
5.81e-07 -0.00375873330075482
5.82e-07 -0.003818645972782
5.83e-07 -0.00387942600168325
5.84e-07 -0.00394108439631237
5.85e-07 -0.00400363227912696
5.86e-07 -0.00406708088693306
5.87e-07 -0.00413144157162739
5.88e-07 -0.00419672580093717
5.89e-07 -0.0042629451591572
5.9e-07 -0.00433011134788405
5.91e-07 -0.00439823618674728
5.92e-07 -0.00446733161413753
5.93e-07 -0.00453740968793112
5.94e-07 -0.00460848258621118
5.95e-07 -0.00468056260798509
5.96e-07 -0.004753662173898
5.97e-07 -0.00482779382694219
5.98e-07 -0.00490297023316228
5.99e-07 -0.00497920418235594
6e-07 -0.00505650858876989
6.01e-07 -0.00513489649179112
6.02e-07 -0.00521438105663307
6.03e-07 -0.00529497557501653
6.04e-07 -0.00537669346584508
6.05e-07 -0.00545954827587496
6.06e-07 -0.00554355368037904
6.07e-07 -0.00562872348380464
6.08e-07 -0.00571507162042524
6.09e-07 -0.00580261215498553
6.1e-07 -0.00589135928333986
6.11e-07 -0.00598132733308367
6.12e-07 -0.00607253076417783
6.13e-07 -0.00616498416956553
6.14e-07 -0.00625870227578164
6.15e-07 -0.00635369994355407
6.16e-07 -0.00644999216839729
6.17e-07 -0.00654759408119727
6.18e-07 -0.00664652094878802
6.19e-07 -0.0067467881745193
6.2e-07 -0.00684841129881529
6.21e-07 -0.0069514059997239
6.22e-07 -0.00705578809345659
6.23e-07 -0.00716157353491846
6.24e-07 -0.00726877841822813
6.25e-07 -0.00737741897722739
6.26e-07 -0.00748751158598034
6.27e-07 -0.00759907275926156
6.28e-07 -0.0077121191530333
6.29e-07 -0.00782666756491112
6.3e-07 -0.00794273493461815
6.31e-07 -0.00806033834442721
6.32e-07 -0.00817949501959074
6.33e-07 -0.00830022232875842
6.34e-07 -0.00842253778438186
6.35e-07 -0.00854645904310626
6.36e-07 -0.00867200390614891
6.37e-07 -0.00879919031966379
6.38e-07 -0.00892803637509254
6.39e-07 -0.00905856030950093
6.4e-07 -0.00919078050590109
6.41e-07 -0.00932471549355877
6.42e-07 -0.00946038394828546
6.43e-07 -0.00959780469271526
6.44e-07 -0.00973699669656583
6.45e-07 -0.00987797907688349
6.46e-07 -0.0100207710982717
6.47e-07 -0.0101653921731032
6.48e-07 -0.0103118618617151
6.49e-07 -0.0104601998725861
6.5e-07 -0.0106104260624973
6.51e-07 -0.0107625604366737
6.52e-07 -0.0109166231489083
6.53e-07 -0.0110726345016673
6.54e-07 -0.0112306149461766
6.55e-07 -0.0113905850824886
6.56e-07 -0.0115525656595295
6.57e-07 -0.0117165775751271
6.58e-07 -0.011882641876018
6.59e-07 -0.012050779757834
6.6e-07 -0.0122210125650677
6.61e-07 -0.0123933617910168
6.62e-07 -0.0125678490777068
6.63e-07 -0.0127444962157918
6.64e-07 -0.0129233251444321
6.65e-07 -0.0131043579511506
6.66e-07 -0.0132876168716644
6.67e-07 -0.0134731242896944
6.68e-07 -0.0136609027367503
6.69e-07 -0.0138509748918915
6.7e-07 -0.014043363581464
6.71e-07 -0.0142380917788119
6.72e-07 -0.0144351826039636
6.73e-07 -0.0146346593232929
6.74e-07 -0.0148365453491539
6.75e-07 -0.0150408642394888
6.76e-07 -0.0152476396974107
6.77e-07 -0.0154568955707572
6.78e-07 -0.0156686558516183
6.79e-07 -0.0158829446758353
6.8e-07 -0.0160997863224722
6.81e-07 -0.0163192052132579
6.82e-07 -0.0165412259119999
6.83e-07 -0.0167658731239684
6.84e-07 -0.0169931716952509
6.85e-07 -0.0172231466120759
6.86e-07 -0.0174558230001075
6.87e-07 -0.0176912261237076
6.88e-07 -0.017929381385168
6.89e-07 -0.01817031432391
6.9e-07 -0.0184140506156524
6.91e-07 -0.0186606160715474
6.92e-07 -0.0189100366372826
6.93e-07 -0.019162338392151
6.94e-07 -0.0194175475480866
6.95e-07 -0.0196756904486665
6.96e-07 -0.0199367935680782
6.97e-07 -0.0202008835100528
6.98e-07 -0.0204679870067623
6.99e-07 -0.0207381309176818
7e-07 -0.0210113422284161
7.01e-07 -0.021287648049489
7.02e-07 -0.0215670756150971
7.03e-07 -0.0218496522818261
7.04e-07 -0.0221354055273286
7.05e-07 -0.0224243629489661
7.06e-07 -0.0227165522624114
7.07e-07 -0.023012001300212
7.08e-07 -0.0233107380103161
7.09e-07 -0.0236127904545576
7.1e-07 -0.0239181868071029
7.11e-07 -0.0242269553528555
7.12e-07 -0.0245391244858227
7.13e-07 -0.0248547227074392
7.14e-07 -0.0251737786248503
7.15e-07 -0.0254963209491541
7.16e-07 -0.0258223784936001
7.17e-07 -0.0261519801717475
7.18e-07 -0.0264851549955785
7.19e-07 -0.0268219320735703
7.2e-07 -0.0271623406087231
7.21e-07 -0.0275064098965434
7.22e-07 -0.0278541693229844
7.23e-07 -0.0282056483623411
7.24e-07 -0.0285608765751004
7.25e-07 -0.0289198836057465
7.26e-07 -0.0292826991805202
7.27e-07 -0.0296493531051322
7.28e-07 -0.0300198752624304
7.29e-07 -0.0303942956100207
7.3e-07 -0.03077264417784
7.31e-07 -0.0311549510656828
7.32e-07 -0.0315412464406793
7.33e-07 -0.0319315605347264
7.34e-07 -0.0323259236418695
7.35e-07 -0.0327243661156364
7.36e-07 -0.0331269183663217
7.37e-07 -0.0335336108582222
7.38e-07 -0.0339444741068228
7.39e-07 -0.034359538675932
7.4e-07 -0.0347788351747681
7.41e-07 -0.0352023942549939
7.42e-07 -0.0356302466077014
7.43e-07 -0.0360624229603451
7.44e-07 -0.0364989540736239
7.45e-07 -0.0369398707383115
7.46e-07 -0.0373852037720351
7.47e-07 -0.0378349840160011
7.48e-07 -0.0382892423316697
7.49e-07 -0.0387480095973753
7.5e-07 -0.0392113167048953
7.51e-07 -0.0396791945559648
7.52e-07 -0.0401516740587383
7.53e-07 -0.0406287861241975
7.54e-07 -0.0411105616625054
7.55e-07 -0.0415970315793065
7.56e-07 -0.0420882267719715
7.57e-07 -0.0425841781257895
7.58e-07 -0.0430849165101034
7.59e-07 -0.0435904727743915
7.6e-07 -0.0441008777442937
7.61e-07 -0.0446161622175826
7.62e-07 -0.0451363569600787
7.63e-07 -0.0456614927015102
7.64e-07 -0.0461916001313168
7.65e-07 -0.046726709894398
7.66e-07 -0.0472668525868047
7.67e-07 -0.0478120587513751
7.68e-07 -0.0483623588733135
7.69e-07 -0.0489177833757135
7.7e-07 -0.0494783626150239
7.71e-07 -0.0500441268764582
7.72e-07 -0.0506151063693474
7.73e-07 -0.0511913312224353
7.74e-07 -0.0517728314791178
7.75e-07 -0.0523596370926243
7.76e-07 -0.0529517779211424
7.77e-07 -0.0535492837228855
7.78e-07 -0.054152184151103
7.79e-07 -0.0547605087490336
7.8e-07 -0.0553742869448008
7.81e-07 -0.0559935480462522
7.82e-07 -0.0566183212357401
7.83e-07 -0.057248635564846
7.84e-07 -0.0578845199490479
7.85e-07 -0.0585260031623294
7.86e-07 -0.0591731138317329
7.87e-07 -0.0598258804318545
7.88e-07 -0.0604843312792834
7.89e-07 -0.0611484945269826
7.9e-07 -0.0618183981586138
7.91e-07 -0.0624940699828058
7.92e-07 -0.0631755376273653
7.93e-07 -0.0638628285334316
7.94e-07 -0.0645559699495753
7.95e-07 -0.06525498892584
7.96e-07 -0.0659599123077283
7.97e-07 -0.066670766730132
7.98e-07 -0.0673875786112063
7.99e-07 -0.0681103741461886
8e-07 -0.0688391793011613
8.01e-07 -0.0695740198067605
8.02e-07 -0.0703149211518295
8.03e-07 -0.0710619085770169
8.04e-07 -0.0718150070683209
8.05e-07 -0.0725742413505798
8.06e-07 -0.0733396358809079
8.07e-07 -0.0741112148420781
8.08e-07 -0.0748890021358517
8.09e-07 -0.0756730213762547
8.1e-07 -0.0764632958828021
8.11e-07 -0.0772598486736689
8.12e-07 -0.0780627024588108
8.13e-07 -0.0788718796330324
8.14e-07 -0.079687402269004
8.15e-07 -0.0805092921102293
8.16e-07 -0.0813375705639611
8.17e-07 -0.0821722586940681
8.18e-07 -0.0830133772138525
8.19e-07 -0.0838609464788181
8.2e-07 -0.0847149864793908
8.21e-07 -0.0855755168335901
8.22e-07 -0.0864425567796549
8.23e-07 -0.0873161251686207
8.24e-07 -0.0881962404568516
8.25e-07 -0.0890829206985263
8.26e-07 -0.0899761835380791
8.27e-07 -0.090876046202596
8.28e-07 -0.0917825254941669
8.29e-07 -0.0926956377821949
8.3e-07 -0.0936153989956632
8.31e-07 -0.0945418246153582
8.32e-07 -0.0954749296660537
8.33e-07 -0.0964147287086527
8.34e-07 -0.0973612358322906
8.35e-07 -0.0983144646463972
8.36e-07 -0.0992744282727227
8.37e-07 -0.100241139337324
8.38e-07 -0.101214609962516
8.39e-07 -0.102194851758784
8.4e-07 -0.103181875816664
8.41e-07 -0.104175692698585
8.42e-07 -0.105176312430681
8.43e-07 -0.10618374449457
8.44e-07 -0.107197997819095
8.45e-07 -0.108219080772045
8.46e-07 -0.109247001151835
8.47e-07 -0.110281766179162
8.48e-07 -0.111323382488637
8.49e-07 -0.112371856120376
8.5e-07 -0.113427192511583
8.51e-07 -0.114489396488091
8.52e-07 -0.115558472255892
8.53e-07 -0.116634423392633
8.54e-07 -0.117717252839096
8.55e-07 -0.118806962890658
8.56e-07 -0.119903555188724
8.57e-07 -0.121007030712148
8.58e-07 -0.122117389768636
8.59e-07 -0.123234631986125
8.6e-07 -0.124358756304152
8.61e-07 -0.125489760965214
8.62e-07 -0.126627643506102
8.63e-07 -0.127772400749231
8.64e-07 -0.128924028793964
8.65e-07 -0.130082523007912
8.66e-07 -0.131247878018242
8.67e-07 -0.132420087702966
8.68e-07 -0.13359914518223
8.69e-07 -0.134785042809599
8.7e-07 -0.135977772163335
8.71e-07 -0.137177324037677
8.72e-07 -0.138383688434122
8.73e-07 -0.1395968545527
8.74e-07 -0.140816810783259
8.75e-07 -0.142043544696752
8.76e-07 -0.143277043036525
8.77e-07 -0.144517291709617
8.78e-07 -0.145764275778069
8.79e-07 -0.147017979450234
8.8e-07 -0.148278386072112
8.81e-07 -0.149545478118681
8.82e-07 -0.150819237185262
8.83e-07 -0.152099643978879
8.84e-07 -0.153386678309654
8.85e-07 -0.154680319082211
8.86e-07 -0.155980544287102
8.87e-07 -0.157287330992257
8.88e-07 -0.15860065533446
8.89e-07 -0.159920492510843
8.9e-07 -0.161246816770417
8.91e-07 -0.162579601405622
8.92e-07 -0.163918818743914
8.93e-07 -0.165264440139383
8.94e-07 -0.166616435964403
8.95e-07 -0.167974775601321
8.96e-07 -0.169339427434178
8.97e-07 -0.170710358840476
8.98e-07 -0.172087536182979
8.99e-07 -0.173470924801564
9e-07 -0.174860489005109
9.01e-07 -0.176256192063435
9.02e-07 -0.177657996199289
9.03e-07 -0.179065862580382
9.04e-07 -0.180479751311477
9.05e-07 -0.181899621426532
9.06e-07 -0.183325430880897
9.07e-07 -0.184757136543569
9.08e-07 -0.186194694189508
9.09e-07 -0.187638058492012
9.1e-07 -0.18908718301516
9.11e-07 -0.190542020206311
9.12e-07 -0.192002521388683
9.13e-07 -0.193468636753989
9.14e-07 -0.194940315355153
9.15e-07 -0.196417505099093
9.16e-07 -0.197900152739587
9.17e-07 -0.199388203870205
9.18e-07 -0.200881602917331
9.19e-07 -0.202380293133259
9.2e-07 -0.203884216589378
9.21e-07 -0.205393314169436
9.22e-07 -0.206907525562896
9.23e-07 -0.208426789258383
9.24e-07 -0.209951042537214
9.25e-07 -0.211480221467031
9.26e-07 -0.213014260895526
9.27e-07 -0.214553094444264
9.28e-07 -0.216096654502602
9.29e-07 -0.217644872221719
9.3e-07 -0.219197677508739
9.31e-07 -0.220754999020971
9.32e-07 -0.222316764160248
9.33e-07 -0.223882899067386
9.34e-07 -0.225453328616741
9.35e-07 -0.227027976410901
9.36e-07 -0.228606764775474
9.37e-07 -0.230189614754014
9.38e-07 -0.231776446103048
9.39e-07 -0.233367177287247
9.4e-07 -0.234961725474708
9.41e-07 -0.236560006532368
9.42e-07 -0.238161935021548
9.43e-07 -0.239767424193631
9.44e-07 -0.241376385985868
9.45e-07 -0.242988731017326
9.46e-07 -0.244604368584973
9.47e-07 -0.246223206659902
9.48e-07 -0.247845151883697
9.49e-07 -0.249470109564945
9.5e-07 -0.251097983675898
9.51e-07 -0.252728676849278
9.52e-07 -0.254362090375238
9.53e-07 -0.255998124198473
9.54e-07 -0.257636676915489
9.55e-07 -0.259277645772028
9.56e-07 -0.260920926660654
9.57e-07 -0.2625664141185
9.58e-07 -0.264214001325178
9.59e-07 -0.265863580100858
9.6e-07 -0.26751504090451
9.61e-07 -0.269168272832321
9.62e-07 -0.270823163616287
9.63e-07 -0.272479599622965
9.64e-07 -0.274137465852423
9.65e-07 -0.275796645937348
9.66e-07 -0.277457022142347
9.67e-07 -0.279118475363429
9.68e-07 -0.280780885127666
9.69e-07 -0.282444129593046
9.7e-07 -0.284108085548512
9.71e-07 -0.285772628414195
9.72e-07 -0.287437632241832
9.73e-07 -0.289102969715388
9.74e-07 -0.290768512151869
9.75e-07 -0.292434129502332
9.76e-07 -0.2940996903531
9.77e-07 -0.295765061927177
9.78e-07 -0.297430110085863
9.79e-07 -0.299094699330585
9.8e-07 -0.300758692804924
9.81e-07 -0.302421952296861
9.82e-07 -0.304084338241231
9.83e-07 -0.305745709722385
9.84e-07 -0.307405924477078
9.85e-07 -0.309064838897565
9.86e-07 -0.310722308034917
9.87e-07 -0.312378185602564
9.88e-07 -0.314032323980047
9.89e-07 -0.315684574217004
9.9e-07 -0.317334786037384
9.91e-07 -0.318982807843871
9.92e-07 -0.320628486722556
9.93e-07 -0.32227166844783
9.94e-07 -0.323912197487505
9.95e-07 -0.325549917008173
9.96e-07 -0.327184668880803
9.97e-07 -0.328816293686565
9.98e-07 -0.3304446307229
9.99e-07 -0.332069518009824
1e-06 -0.33369079229647
1.001e-06 -0.335308289067881
1.002e-06 -0.336921842552038
1.003e-06 -0.338531285727133
1.004e-06 -0.34013645032909
1.005e-06 -0.341737166859334
1.006e-06 -0.343333264592799
1.007e-06 -0.344924571586203
1.008e-06 -0.346510914686551
1.009e-06 -0.348092119539907
1.01e-06 -0.349668010600412
1.011e-06 -0.351238411139552
1.012e-06 -0.352803143255686
1.013e-06 -0.354362027883832
1.014e-06 -0.355914884805695
1.015e-06 -0.357461532659972
1.016e-06 -0.3590017889529
1.017e-06 -0.360535470069069
1.018e-06 -0.362062391282497
1.019e-06 -0.363582366767956
1.02e-06 -0.365095209612574
1.021e-06 -0.366600731827685
1.022e-06 -0.368098744360948
1.023e-06 -0.369589057108728
1.024e-06 -0.371071478928743
1.025e-06 -0.372545817652967
1.026e-06 -0.374011880100809
1.027e-06 -0.37546947209255
1.028e-06 -0.376918398463042
1.029e-06 -0.378358463075683
1.03e-06 -0.379789468836646
1.031e-06 -0.381211217709385
1.032e-06 -0.382623510729399
1.033e-06 -0.384026148019268
1.034e-06 -0.385418928803951
1.035e-06 -0.386801651426354
1.036e-06 -0.388174113363164
1.037e-06 -0.389536111240949
1.038e-06 -0.390887440852522
1.039e-06 -0.392227897173579
1.04e-06 -0.393557274379591
1.041e-06 -0.394875365862976
1.042e-06 -0.396181964250524
1.043e-06 -0.397476861421093
1.044e-06 -0.398759848523576
1.045e-06 -0.400030715995118
1.046e-06 -0.401289253579606
1.047e-06 -0.402535250346428
1.048e-06 -0.40376849470948
1.049e-06 -0.404988774446448
1.05e-06 -0.406195876718346
1.051e-06 -0.407389588089313
1.052e-06 -0.408569694546674
1.053e-06 -0.409735981521261
1.054e-06 -0.410888233907983
1.055e-06 -0.412026236086666
1.056e-06 -0.413149771943138
1.057e-06 -0.414258624890577
1.058e-06 -0.415352577891107
1.059e-06 -0.416431413477651
1.06e-06 -0.417494913776033
1.061e-06 -0.418542860527333
1.062e-06 -0.419575035110484
1.063e-06 -0.420591218565127
1.064e-06 -0.421591191614703
1.065e-06 -0.422574734689792
1.066e-06 -0.423541627951697
1.067e-06 -0.424491651316269
1.068e-06 -0.425424584477964
1.069e-06 -0.426340206934153
1.07e-06 -0.42723829800965
1.071e-06 -0.42811863688149
1.072e-06 -0.428981002603928
1.073e-06 -0.429825174133671
1.074e-06 -0.430650930355343
1.075e-06 -0.431458050107173
1.076e-06 -0.432246312206898
1.077e-06 -0.433015495477908
1.078e-06 -0.433765378775589
1.079e-06 -0.434495741013894
1.08e-06 -0.43520636119213
1.081e-06 -0.435897018421952
1.082e-06 -0.436567491954568
1.083e-06 -0.437217561208154
1.084e-06 -0.437847005795469
1.085e-06 -0.438455605551675
1.086e-06 -0.439043140562357
1.087e-06 -0.439609391191735
1.088e-06 -0.440154138111075
1.089e-06 -0.440677162327284
1.09e-06 -0.441178245211697
1.091e-06 -0.44165716852905
1.092e-06 -0.442113714466629
1.093e-06 -0.4425476656636
1.094e-06 -0.442958805240518
1.095e-06 -0.443346916829
1.096e-06 -0.44371178460157
1.097e-06 -0.444053193301676
1.098e-06 -0.444370928273854
1.099e-06 -0.444664775494063
1.1e-06 -0.444934521600171
1.101e-06 -0.445179953922586
1.102e-06 -0.445400860515048
1.103e-06 -0.445597030185548
1.104e-06 -0.445768252527398
1.105e-06 -0.445914317950436
1.106e-06 -0.44603501771236
1.107e-06 -0.446130143950192
1.108e-06 -0.446199489711866
1.109e-06 -0.446242848987934
1.11e-06 -0.446260016743396
1.111e-06 -0.446250788949631
1.112e-06 -0.446214962616443
1.113e-06 -0.446152335824213
1.114e-06 -0.446062707756138
1.115e-06 -0.445945878730583
1.116e-06 -0.445801650233506
1.117e-06 -0.44562982495098
1.118e-06 -0.445430206801795
1.119e-06 -0.445202600970131
1.12e-06 -0.444946813938315
1.121e-06 -0.444662653519632
1.122e-06 -0.444349928891211
1.123e-06 -0.444008450626961
1.124e-06 -0.443638030730567
1.125e-06 -0.443238482668529
1.126e-06 -0.442809621403252
1.127e-06 -0.442351263426167
1.128e-06 -0.441863226790889
1.129e-06 -0.44134533114641
1.13e-06 -0.440797397770309
1.131e-06 -0.440219249601978
1.132e-06 -0.439610711275873
1.133e-06 -0.438971609154767
1.134e-06 -0.438301771363
1.135e-06 -0.437601027819743
1.136e-06 -0.436869210272238
1.137e-06 -0.436106152329039
1.138e-06 -0.435311689493225
1.139e-06 -0.4344856591956
1.14e-06 -0.43362790082785
1.141e-06 -0.432738255775685
1.142e-06 -0.431816567451923
1.143e-06 -0.430862681329541
1.144e-06 -0.429876444974671
1.145e-06 -0.428857708079538
1.146e-06 -0.42780632249534
1.147e-06 -0.426722142265061
1.148e-06 -0.425605023656203
1.149e-06 -0.424454825193449
1.15e-06 -0.423271407691236
1.151e-06 -0.422054634286237
1.152e-06 -0.420804370469752
1.153e-06 -0.419520484119992
1.154e-06 -0.418202845534254
1.155e-06 -0.416851327460991
1.156e-06 -0.41546580513175
1.157e-06 -0.414046156292999
1.158e-06 -0.412592261237808
1.159e-06 -0.411104002837406
1.16e-06 -0.409581266572584
1.161e-06 -0.408023940564958
1.162e-06 -0.40643191560807
1.163e-06 -0.404805085198333
1.164e-06 -0.403143345565805
1.165e-06 -0.401446595704793
1.166e-06 -0.399714737404277
1.167e-06 -0.39794767527815
1.168e-06 -0.396145316795265
1.169e-06 -0.394307572309285
1.17e-06 -0.392434355088334
1.171e-06 -0.390525581344433
1.172e-06 -0.388581170262724
1.173e-06 -0.386601044030476
1.174e-06 -0.384585127865855
1.175e-06 -0.382533350046473
1.176e-06 -0.380445641937684
1.177e-06 -0.378321938020646
1.178e-06 -0.376162175920125
1.179e-06 -0.373966296432046
1.18e-06 -0.371734243550779
1.181e-06 -0.369465964496151
1.182e-06 -0.367161409740191
1.183e-06 -0.364820533033589
1.184e-06 -0.362443291431867
1.185e-06 -0.360029645321259
1.186e-06 -0.357579558444288
1.187e-06 -0.355092997925047
1.188e-06 -0.352569934294154
1.189e-06 -0.350010341513407
1.19e-06 -0.3474141970001
1.191e-06 -0.344781481651025
1.192e-06 -0.342112179866129
1.193e-06 -0.339406279571834
1.194e-06 -0.336663772244013
1.195e-06 -0.333884652930613
1.196e-06 -0.331068920273915
1.197e-06 -0.328216576532443
1.198e-06 -0.325327627602492
1.199e-06 -0.322402083039287
1.2e-06 -0.319439956077762
1.201e-06 -0.31644126365295
1.202e-06 -0.313406026419988
1.203e-06 -0.310334268773717
1.204e-06 -0.307226018867889
1.205e-06 -0.304081308633954
1.206e-06 -0.300900173799452
1.207e-06 -0.297682653905967
1.208e-06 -0.294428792326669
1.209e-06 -0.291138636283431
1.21e-06 -0.287812236863493
1.211e-06 -0.284449649035713
1.212e-06 -0.28105093166635
1.213e-06 -0.277616147534413
1.214e-06 -0.274145363346548
1.215e-06 -0.27063864975147
1.216e-06 -0.267096081353925
1.217e-06 -0.263517736728191
1.218e-06 -0.259903698431097
1.219e-06 -0.256254053014569
1.22e-06 -0.252568891037691
1.221e-06 -0.248848307078277
1.222e-06 -0.245092399743952
1.223e-06 -0.241301271682735
1.224e-06 -0.23747502959312
1.225e-06 -0.233613784233657
1.226e-06 -0.229717650432014
1.227e-06 -0.225786747093529
1.228e-06 -0.221821197209246
1.229e-06 -0.217821127863428
1.23e-06 -0.213786670240536
1.231e-06 -0.209717959631687
1.232e-06 -0.205615135440578
1.233e-06 -0.201478341188857
1.234e-06 -0.197307724520974
1.235e-06 -0.193103437208471
1.236e-06 -0.188865635153725
1.237e-06 -0.184594478393147
1.238e-06 -0.180290131099812
1.239e-06 -0.175952761585542
1.24e-06 -0.171582542302422
1.241e-06 -0.167179649843742
1.242e-06 -0.162744264944385
1.243e-06 -0.158276572480636
1.244e-06 -0.153776761469408
1.245e-06 -0.149245025066911
1.246e-06 -0.144681560566719
1.247e-06 -0.140086569397265
1.248e-06 -0.135460257118756
1.249e-06 -0.130802833419486
1.25e-06 -0.126114512111568
1.251e-06 -0.121395511126075
1.252e-06 -0.11664605250758
1.253e-06 -0.1118663624081
1.254e-06 -0.107056671080452
1.255e-06 -0.102217212870989
1.256e-06 -0.0973482262117521
1.257e-06 -0.0924499536120096
1.258e-06 -0.0875226416491866
1.259e-06 -0.0825665409591993
1.26e-06 -0.0775819062261702
1.261e-06 -0.0725689961715344
1.262e-06 -0.0675280735425426
1.263e-06 -0.0624594051001444
1.264e-06 -0.0573632616062565
1.265e-06 -0.0522399178104282
1.266e-06 -0.0470896524358808
1.267e-06 -0.0419127481649334
1.268e-06 -0.0367094916238198
1.269e-06 -0.0314801733668818
1.27e-06 -0.0262250878601439
1.271e-06 -0.0209445334642825
1.272e-06 -0.0156388124169612
1.273e-06 -0.0103082308145656
1.274e-06 -0.00495309859330944
1.275e-06 0.000426270490275626
1.276e-06 0.00582955887945736
1.277e-06 0.011256445238046
1.278e-06 0.0167066044717539
1.279e-06 0.0221797077501594
1.28e-06 0.0276754225292947
1.281e-06 0.0331934125748491
1.282e-06 0.0387333379859716
1.283e-06 0.0442948552196976
1.284e-06 0.0498776171159845
1.285e-06 0.055481272923345
1.286e-06 0.0611054683251042
1.287e-06 0.0667498454662469
1.288e-06 0.0724140429808789
1.289e-06 0.0780976960202918
1.29e-06 0.083800436281617
1.291e-06 0.0895218920370896
1.292e-06 0.0952616881639072
1.293e-06 0.101019446174674
1.294e-06 0.106794784248446
1.295e-06 0.112587317262364
1.296e-06 0.118396656823869
1.297e-06 0.124222411303504
1.298e-06 0.130064185868298
1.299e-06 0.135921582515728
1.3e-06 0.141794200108251
1.301e-06 0.147681634408422
1.302e-06 0.153583478114559
1.303e-06 0.159499320896996
1.304e-06 0.16542874943488
1.305e-06 0.171371347453537
1.306e-06 0.177326695762392
1.307e-06 0.183294372293429
1.308e-06 0.189273952140212
1.309e-06 0.195265007597442
1.31e-06 0.201267108201047
1.311e-06 0.207279820768817
1.312e-06 0.213302709441563
1.313e-06 0.219335335724799
1.314e-06 0.225377258530949
1.315e-06 0.231428034222068
1.316e-06 0.237487216653073
1.317e-06 0.243554357215486
1.318e-06 0.249629004881665
1.319e-06 0.255710706249546
1.32e-06 0.261799005587867
1.321e-06 0.267893444881876
1.322e-06 0.273993563879524
1.323e-06 0.280098900138133
1.324e-06 0.286208989071519
1.325e-06 0.292323363997597
1.326e-06 0.298441556186433
1.327e-06 0.304563094908739
1.328e-06 0.310687507484825
1.329e-06 0.316814319333992
1.33e-06 0.322943054024336
1.331e-06 0.329073233323001
1.332e-06 0.335204377246842
1.333e-06 0.341336004113493
1.334e-06 0.347467630592858
1.335e-06 0.35359877175898
1.336e-06 0.359728941142322
1.337e-06 0.365857650782423
1.338e-06 0.371984411280929
1.339e-06 0.378108731855003
1.34e-06 0.384230120391099
1.341e-06 0.390348083499078
1.342e-06 0.396462126566694
1.343e-06 0.402571753814408
1.344e-06 0.408676468350536
1.345e-06 0.414775772226726
1.346e-06 0.420869166493762
1.347e-06 0.426956151257657
1.348e-06 0.433036225736073
1.349e-06 0.439108888315018
1.35e-06 0.445173636605835
1.351e-06 0.45122996750248
1.352e-06 0.457277377239048
1.353e-06 0.463315361447581
1.354e-06 0.469343415216121
1.355e-06 0.47536103314701
1.356e-06 0.481367709415421
1.357e-06 0.487362937828131
1.358e-06 0.493346211882495
1.359e-06 0.499317024825643
1.36e-06 0.505274869713882
1.361e-06 0.511219239472276
1.362e-06 0.517149626954424
1.363e-06 0.523065525002409
1.364e-06 0.52896642650691
1.365e-06 0.534851824467481
1.366e-06 0.540721212052962
1.367e-06 0.546574082662041
1.368e-06 0.552409929983953
1.369e-06 0.558228248059273
1.37e-06 0.56402853134085
1.371e-06 0.569810274754826
1.372e-06 0.575572973761749
1.373e-06 0.581316124417771
1.374e-06 0.587039223435928
1.375e-06 0.592741768247465
1.376e-06 0.598423257063233
1.377e-06 0.604083188935127
1.378e-06 0.609721063817551
1.379e-06 0.615336382628917
1.38e-06 0.620928647313166
1.381e-06 0.626497360901272
1.382e-06 0.632042027572773
1.383e-06 0.637562152717267
1.384e-06 0.643057242995893
1.385e-06 0.648526806402782
1.386e-06 0.653970352326458
1.387e-06 0.659387391611196
1.388e-06 0.664777436618313
1.389e-06 0.670140001287385
1.39e-06 0.675474601197387
1.391e-06 0.680780753627743
1.392e-06 0.686057977619264
1.393e-06 0.691305794034989
1.394e-06 0.696523725620897
1.395e-06 0.701711297066487
1.396e-06 0.706868035065222
1.397e-06 0.711993468374819
1.398e-06 0.717087127877379
1.399e-06 0.722148546639351
1.4e-06 0.727177259971308
1.401e-06 0.732172805487538
1.402e-06 0.737134723165439
1.403e-06 0.742062555404696
1.404e-06 0.746955847086242
1.405e-06 0.751814145630997
1.406e-06 0.756637001058356
1.407e-06 0.761423966044435
1.408e-06 0.766174595980067
1.409e-06 0.770888449028512
1.41e-06 0.775565086182901
1.411e-06 0.780204071323401
1.412e-06 0.78480497127406
1.413e-06 0.789367355859375
1.414e-06 0.793890797960516
1.415e-06 0.798374873571246
1.416e-06 0.802819161853501
1.417e-06 0.80722324519262
1.418e-06 0.811586709252225
1.419e-06 0.815909143028751
1.42e-06 0.820190138905582
1.421e-06 0.824429292706821
1.422e-06 0.828626203750675
1.423e-06 0.832780474902425
1.424e-06 0.836891712626998
1.425e-06 0.840959527041129
1.426e-06 0.844983531965077
1.427e-06 0.848963344973932
1.428e-06 0.852898587448453
1.429e-06 0.856788884625479
1.43e-06 0.860633865647859
1.431e-06 0.864433163613926
1.432e-06 0.868186415626484
1.433e-06 0.871893262841323
1.434e-06 0.87555335051522
1.435e-06 0.879166328053452
1.436e-06 0.8827318490568
1.437e-06 0.88624957136802
1.438e-06 0.889719157117801
1.439e-06 0.893140272770182
1.44e-06 0.896512589167425
1.441e-06 0.899835781574344
1.442e-06 0.90310952972207
1.443e-06 0.90633351785125
1.444e-06 0.909507434754682
1.445e-06 0.912630973819354
1.446e-06 0.915703833067909
1.447e-06 0.918725715199513
1.448e-06 0.921696327630111
1.449e-06 0.924615382532083
1.45e-06 0.927482596873286
1.451e-06 0.930297692455462
1.452e-06 0.933060395952028
1.453e-06 0.935770438945224
1.454e-06 0.938427557962618
1.455e-06 0.941031494512965
1.456e-06 0.94358199512141
1.457e-06 0.946078811364024
1.458e-06 0.948521699901684
1.459e-06 0.950910422513267
1.46e-06 0.953244746128175
1.461e-06 0.955524442858165
1.462e-06 0.957749290028501
1.463e-06 0.959919070208394
1.464e-06 0.96203357124076
1.465e-06 0.964092586271251
1.466e-06 0.96609591377659
1.467e-06 0.968043357592183
1.468e-06 0.969934726939005
1.469e-06 0.971769836449772
1.47e-06 0.973548506194368
1.471e-06 0.975270561704547
1.472e-06 0.976935833997888
1.473e-06 0.978544159601014
1.474e-06 0.980095380572053
1.475e-06 0.981589344522356
1.476e-06 0.983025904637453
1.477e-06 0.984404919697251
1.478e-06 0.985726254095473
1.479e-06 0.986989777858322
1.48e-06 0.988195366662382
1.481e-06 0.989342901851745
1.482e-06 0.990432270454358
1.483e-06 0.991463365197592
1.484e-06 0.992436084523038
1.485e-06 0.993350332600502
1.486e-06 0.994206019341227
1.487e-06 0.995003060410323
1.488e-06 0.995741377238397
1.489e-06 0.996420897032402
1.49e-06 0.997041552785684
1.491e-06 0.997603283287229
1.492e-06 0.998106033130117
1.493e-06 0.998549752719172
1.494e-06 0.998934398277813
1.495e-06 0.999259931854099
1.496e-06 0.999526321325972
1.497e-06 0.999733540405694
1.498e-06 0.999881568643479
1.499e-06 0.999970391430318
1.5e-06 1
1.501e-06 0.999970391430318
1.502e-06 0.999881568643479
1.503e-06 0.999733540405694
1.504e-06 0.999526321325972
1.505e-06 0.999259931854099
1.506e-06 0.998934398277813
1.507e-06 0.998549752719172
1.508e-06 0.998106033130117
1.509e-06 0.997603283287229
1.51e-06 0.997041552785684
1.511e-06 0.996420897032402
1.512e-06 0.995741377238397
1.513e-06 0.995003060410322
1.514e-06 0.994206019341227
1.515e-06 0.993350332600502
1.516e-06 0.992436084523038
1.517e-06 0.991463365197592
1.518e-06 0.990432270454357
1.519e-06 0.989342901851745
1.52e-06 0.988195366662382
1.521e-06 0.986989777858321
1.522e-06 0.985726254095473
1.523e-06 0.984404919697251
1.524e-06 0.983025904637452
1.525e-06 0.981589344522356
1.526e-06 0.980095380572053
1.527e-06 0.978544159601013
1.528e-06 0.976935833997888
1.529e-06 0.975270561704546
1.53e-06 0.973548506194368
1.531e-06 0.971769836449772
1.532e-06 0.969934726939005
1.533e-06 0.968043357592182
1.534e-06 0.96609591377659
1.535e-06 0.964092586271251
1.536e-06 0.96203357124076
1.537e-06 0.959919070208394
1.538e-06 0.9577492900285
1.539e-06 0.955524442858165
1.54e-06 0.953244746128175
1.541e-06 0.950910422513267
1.542e-06 0.948521699901684
1.543e-06 0.946078811364023
1.544e-06 0.943581995121409
1.545e-06 0.941031494512965
1.546e-06 0.938427557962618
1.547e-06 0.935770438945223
1.548e-06 0.933060395952028
1.549e-06 0.930297692455461
1.55e-06 0.927482596873285
1.551e-06 0.924615382532083
1.552e-06 0.92169632763011
1.553e-06 0.918725715199513
1.554e-06 0.915703833067909
1.555e-06 0.912630973819353
1.556e-06 0.909507434754682
1.557e-06 0.90633351785125
1.558e-06 0.903109529722069
1.559e-06 0.899835781574344
1.56e-06 0.896512589167425
1.561e-06 0.893140272770181
1.562e-06 0.889719157117801
1.563e-06 0.88624957136802
1.564e-06 0.882731849056799
1.565e-06 0.879166328053452
1.566e-06 0.875553350515219
1.567e-06 0.871893262841323
1.568e-06 0.868186415626484
1.569e-06 0.864433163613925
1.57e-06 0.860633865647859
1.571e-06 0.856788884625479
1.572e-06 0.852898587448453
1.573e-06 0.848963344973932
1.574e-06 0.844983531965077
1.575e-06 0.840959527041128
1.576e-06 0.836891712626998
1.577e-06 0.832780474902424
1.578e-06 0.828626203750674
1.579e-06 0.824429292706821
1.58e-06 0.820190138905581
1.581e-06 0.815909143028751
1.582e-06 0.811586709252225
1.583e-06 0.807223245192619
1.584e-06 0.802819161853501
1.585e-06 0.798374873571246
1.586e-06 0.793890797960515
1.587e-06 0.789367355859375
1.588e-06 0.78480497127406
1.589e-06 0.7802040713234
1.59e-06 0.775565086182901
1.591e-06 0.770888449028511
1.592e-06 0.766174595980066
1.593e-06 0.761423966044435
1.594e-06 0.756637001058355
1.595e-06 0.751814145630996
1.596e-06 0.746955847086242
1.597e-06 0.742062555404695
1.598e-06 0.737134723165438
1.599e-06 0.732172805487538
1.6e-06 0.727177259971307
1.601e-06 0.722148546639351
1.602e-06 0.717087127877379
1.603e-06 0.711993468374818
1.604e-06 0.706868035065222
1.605e-06 0.701711297066487
1.606e-06 0.696523725620896
1.607e-06 0.691305794034989
1.608e-06 0.686057977619263
1.609e-06 0.680780753627742
1.61e-06 0.675474601197387
1.611e-06 0.670140001287384
1.612e-06 0.664777436618312
1.613e-06 0.659387391611196
1.614e-06 0.653970352326457
1.615e-06 0.648526806402782
1.616e-06 0.643057242995893
1.617e-06 0.637562152717266
1.618e-06 0.632042027572773
1.619e-06 0.626497360901272
1.62e-06 0.620928647313165
1.621e-06 0.615336382628917
1.622e-06 0.609721063817549
1.623e-06 0.604083188935125
1.624e-06 0.598423257063233
1.625e-06 0.592741768247464
1.626e-06 0.587039223435927
1.627e-06 0.581316124417771
1.628e-06 0.575572973761748
1.629e-06 0.569810274754825
1.63e-06 0.56402853134085
1.631e-06 0.558228248059272
1.632e-06 0.552409929983953
1.633e-06 0.546574082662041
1.634e-06 0.54072121205296
1.635e-06 0.534851824467481
1.636e-06 0.52896642650691
1.637e-06 0.523065525002407
1.638e-06 0.517149626954424
1.639e-06 0.511219239472275
1.64e-06 0.505274869713881
1.641e-06 0.499317024825643
1.642e-06 0.493346211882494
1.643e-06 0.48736293782813
1.644e-06 0.481367709415421
1.645e-06 0.475361033147009
1.646e-06 0.46934341521612
1.647e-06 0.463315361447581
1.648e-06 0.457277377239047
1.649e-06 0.45122996750248
1.65e-06 0.445173636605835
1.651e-06 0.439108888315017
1.652e-06 0.433036225736073
1.653e-06 0.426956151257657
1.654e-06 0.420869166493761
1.655e-06 0.414775772226726
1.656e-06 0.408676468350535
1.657e-06 0.402571753814407
1.658e-06 0.396462126566694
1.659e-06 0.390348083499077
1.66e-06 0.384230120391097
1.661e-06 0.378108731855003
1.662e-06 0.371984411280928
1.663e-06 0.365857650782423
1.664e-06 0.359728941142322
1.665e-06 0.353598771758979
1.666e-06 0.347467630592858
1.667e-06 0.341336004113493
1.668e-06 0.335204377246841
1.669e-06 0.329073233323001
1.67e-06 0.322943054024335
1.671e-06 0.316814319333991
1.672e-06 0.310687507484825
1.673e-06 0.304563094908737
1.674e-06 0.298441556186432
1.675e-06 0.292323363997597
1.676e-06 0.286208989071518
1.677e-06 0.280098900138131
1.678e-06 0.273993563879524
1.679e-06 0.267893444881875
1.68e-06 0.261799005587867
1.681e-06 0.255710706249546
1.682e-06 0.249629004881664
1.683e-06 0.243554357215486
1.684e-06 0.237487216653073
1.685e-06 0.231428034222067
1.686e-06 0.225377258530949
1.687e-06 0.219335335724798
1.688e-06 0.213302709441562
1.689e-06 0.207279820768817
1.69e-06 0.201267108201046
1.691e-06 0.195265007597441
1.692e-06 0.189273952140212
1.693e-06 0.183294372293428
1.694e-06 0.177326695762392
1.695e-06 0.171371347453537
1.696e-06 0.165428749434879
1.697e-06 0.159499320896996
1.698e-06 0.153583478114559
1.699e-06 0.147681634408421
1.7e-06 0.141794200108251
1.701e-06 0.135921582515727
1.702e-06 0.130064185868297
1.703e-06 0.124222411303504
1.704e-06 0.118396656823868
1.705e-06 0.112587317262363
1.706e-06 0.106794784248446
1.707e-06 0.101019446174673
1.708e-06 0.0952616881639059
1.709e-06 0.0895218920370896
1.71e-06 0.0838004362816159
1.711e-06 0.0780976960202918
1.712e-06 0.0724140429808789
1.713e-06 0.0667498454662456
1.714e-06 0.0611054683251042
1.715e-06 0.055481272923345
1.716e-06 0.0498776171159834
1.717e-06 0.0442948552196976
1.718e-06 0.0387333379859703
1.719e-06 0.0331934125748479
1.72e-06 0.0276754225292947
1.721e-06 0.0221797077501582
1.722e-06 0.0167066044717528
1.723e-06 0.011256445238046
1.724e-06 0.00582955887945621
1.725e-06 0.000426270490274548
1.726e-06 -0.00495309859330944
1.727e-06 -0.0103082308145667
1.728e-06 -0.0156388124169612
1.729e-06 -0.0209445334642825
1.73e-06 -0.026225087860145
1.731e-06 -0.0314801733668818
1.732e-06 -0.0367094916238208
1.733e-06 -0.0419127481649345
1.734e-06 -0.0470896524358808
1.735e-06 -0.0522399178104293
1.736e-06 -0.0573632616062576
1.737e-06 -0.0624594051001444
1.738e-06 -0.0675280735425437
1.739e-06 -0.0725689961715355
1.74e-06 -0.0775819062261702
1.741e-06 -0.0825665409592003
1.742e-06 -0.0875226416491866
1.743e-06 -0.0924499536120096
1.744e-06 -0.0973482262117531
1.745e-06 -0.102217212870989
1.746e-06 -0.107056671080452
1.747e-06 -0.111866362408101
1.748e-06 -0.11664605250758
1.749e-06 -0.121395511126076
1.75e-06 -0.126114512111569
1.751e-06 -0.130802833419486
1.752e-06 -0.135460257118757
1.753e-06 -0.140086569397266
1.754e-06 -0.144681560566719
1.755e-06 -0.149245025066912
1.756e-06 -0.153776761469409
1.757e-06 -0.158276572480636
1.758e-06 -0.162744264944386
1.759e-06 -0.167179649843742
1.76e-06 -0.171582542302422
1.761e-06 -0.175952761585543
1.762e-06 -0.180290131099812
1.763e-06 -0.184594478393147
1.764e-06 -0.188865635153726
1.765e-06 -0.193103437208471
1.766e-06 -0.197307724520975
1.767e-06 -0.201478341188858
1.768e-06 -0.205615135440578
1.769e-06 -0.209717959631688
1.77e-06 -0.213786670240536
1.771e-06 -0.217821127863428
1.772e-06 -0.221821197209247
1.773e-06 -0.225786747093529
1.774e-06 -0.229717650432014
1.775e-06 -0.233613784233658
1.776e-06 -0.23747502959312
1.777e-06 -0.241301271682735
1.778e-06 -0.245092399743953
1.779e-06 -0.248848307078277
1.78e-06 -0.252568891037692
1.781e-06 -0.25625405301457
1.782e-06 -0.259903698431097
1.783e-06 -0.263517736728191
1.784e-06 -0.267096081353926
1.785e-06 -0.27063864975147
1.786e-06 -0.274145363346549
1.787e-06 -0.277616147534414
1.788e-06 -0.28105093166635
1.789e-06 -0.284449649035713
1.79e-06 -0.287812236863493
1.791e-06 -0.291138636283431
1.792e-06 -0.29442879232667
1.793e-06 -0.297682653905967
1.794e-06 -0.300900173799452
1.795e-06 -0.304081308633955
1.796e-06 -0.307226018867889
1.797e-06 -0.310334268773718
1.798e-06 -0.313406026419989
1.799e-06 -0.31644126365295
1.8e-06 -0.319439956077762
1.801e-06 -0.322402083039288
1.802e-06 -0.325327627602492
1.803e-06 -0.328216576532443
1.804e-06 -0.331068920273915
1.805e-06 -0.333884652930613
1.806e-06 -0.336663772244014
1.807e-06 -0.339406279571834
1.808e-06 -0.342112179866129
1.809e-06 -0.344781481651026
1.81e-06 -0.3474141970001
1.811e-06 -0.350010341513407
1.812e-06 -0.352569934294155
1.813e-06 -0.355092997925047
1.814e-06 -0.357579558444289
1.815e-06 -0.360029645321259
1.816e-06 -0.362443291431867
1.817e-06 -0.364820533033589
1.818e-06 -0.367161409740191
1.819e-06 -0.369465964496151
1.82e-06 -0.371734243550779
1.821e-06 -0.373966296432046
1.822e-06 -0.376162175920125
1.823e-06 -0.378321938020646
1.824e-06 -0.380445641937684
1.825e-06 -0.382533350046473
1.826e-06 -0.384585127865856
1.827e-06 -0.386601044030476
1.828e-06 -0.388581170262724
1.829e-06 -0.390525581344433
1.83e-06 -0.392434355088334
1.831e-06 -0.394307572309286
1.832e-06 -0.396145316795265
1.833e-06 -0.39794767527815
1.834e-06 -0.399714737404277
1.835e-06 -0.401446595704793
1.836e-06 -0.403143345565805
1.837e-06 -0.404805085198333
1.838e-06 -0.40643191560807
1.839e-06 -0.408023940564958
1.84e-06 -0.409581266572584
1.841e-06 -0.411104002837406
1.842e-06 -0.412592261237808
1.843e-06 -0.414046156292999
1.844e-06 -0.41546580513175
1.845e-06 -0.416851327460991
1.846e-06 -0.418202845534255
1.847e-06 -0.419520484119992
1.848e-06 -0.420804370469753
1.849e-06 -0.422054634286237
1.85e-06 -0.423271407691236
1.851e-06 -0.424454825193449
1.852e-06 -0.425605023656203
1.853e-06 -0.426722142265061
1.854e-06 -0.427806322495341
1.855e-06 -0.428857708079538
1.856e-06 -0.429876444974671
1.857e-06 -0.430862681329541
1.858e-06 -0.431816567451923
1.859e-06 -0.432738255775685
1.86e-06 -0.43362790082785
1.861e-06 -0.4344856591956
1.862e-06 -0.435311689493226
1.863e-06 -0.436106152329039
1.864e-06 -0.436869210272238
1.865e-06 -0.437601027819743
1.866e-06 -0.438301771363
1.867e-06 -0.438971609154767
1.868e-06 -0.439610711275873
1.869e-06 -0.440219249601978
1.87e-06 -0.440797397770309
1.871e-06 -0.441345331146411
1.872e-06 -0.441863226790889
1.873e-06 -0.442351263426167
1.874e-06 -0.442809621403253
1.875e-06 -0.443238482668529
1.876e-06 -0.443638030730567
1.877e-06 -0.444008450626961
1.878e-06 -0.444349928891211
1.879e-06 -0.444662653519632
1.88e-06 -0.444946813938315
1.881e-06 -0.445202600970131
1.882e-06 -0.445430206801795
1.883e-06 -0.44562982495098
1.884e-06 -0.445801650233506
1.885e-06 -0.445945878730583
1.886e-06 -0.446062707756138
1.887e-06 -0.446152335824213
1.888e-06 -0.446214962616443
1.889e-06 -0.446250788949631
1.89e-06 -0.446260016743396
1.891e-06 -0.446242848987934
1.892e-06 -0.446199489711866
1.893e-06 -0.446130143950192
1.894e-06 -0.44603501771236
1.895e-06 -0.445914317950436
1.896e-06 -0.445768252527397
1.897e-06 -0.445597030185548
1.898e-06 -0.445400860515048
1.899e-06 -0.445179953922586
1.9e-06 -0.444934521600171
1.901e-06 -0.444664775494063
1.902e-06 -0.444370928273854
1.903e-06 -0.444053193301676
1.904e-06 -0.44371178460157
1.905e-06 -0.443346916828999
1.906e-06 -0.442958805240518
1.907e-06 -0.4425476656636
1.908e-06 -0.442113714466628
1.909e-06 -0.44165716852905
1.91e-06 -0.441178245211697
1.911e-06 -0.440677162327284
1.912e-06 -0.440154138111075
1.913e-06 -0.439609391191735
1.914e-06 -0.439043140562357
1.915e-06 -0.438455605551675
1.916e-06 -0.437847005795469
1.917e-06 -0.437217561208154
1.918e-06 -0.436567491954568
1.919e-06 -0.435897018421952
1.92e-06 -0.43520636119213
1.921e-06 -0.434495741013894
1.922e-06 -0.433765378775589
1.923e-06 -0.433015495477908
1.924e-06 -0.432246312206898
1.925e-06 -0.431458050107172
1.926e-06 -0.430650930355343
1.927e-06 -0.429825174133671
1.928e-06 -0.428981002603928
1.929e-06 -0.42811863688149
1.93e-06 -0.42723829800965
1.931e-06 -0.426340206934152
1.932e-06 -0.425424584477964
1.933e-06 -0.424491651316269
1.934e-06 -0.423541627951697
1.935e-06 -0.422574734689792
1.936e-06 -0.421591191614703
1.937e-06 -0.420591218565127
1.938e-06 -0.419575035110484
1.939e-06 -0.418542860527333
1.94e-06 -0.417494913776033
1.941e-06 -0.416431413477651
1.942e-06 -0.415352577891106
1.943e-06 -0.414258624890576
1.944e-06 -0.413149771943138
1.945e-06 -0.412026236086666
1.946e-06 -0.410888233907983
1.947e-06 -0.409735981521261
1.948e-06 -0.408569694546674
1.949e-06 -0.407389588089312
1.95e-06 -0.406195876718346
1.951e-06 -0.404988774446448
1.952e-06 -0.40376849470948
1.953e-06 -0.402535250346428
1.954e-06 -0.401289253579606
1.955e-06 -0.400030715995118
1.956e-06 -0.398759848523576
1.957e-06 -0.397476861421093
1.958e-06 -0.396181964250523
1.959e-06 -0.394875365862976
1.96e-06 -0.393557274379591
1.961e-06 -0.392227897173579
1.962e-06 -0.390887440852522
1.963e-06 -0.389536111240949
1.964e-06 -0.388174113363164
1.965e-06 -0.386801651426354
1.966e-06 -0.38541892880395
1.967e-06 -0.384026148019268
1.968e-06 -0.382623510729399
1.969e-06 -0.381211217709385
1.97e-06 -0.379789468836646
1.971e-06 -0.378358463075683
1.972e-06 -0.376918398463042
1.973e-06 -0.37546947209255
1.974e-06 -0.374011880100809
1.975e-06 -0.372545817652966
1.976e-06 -0.371071478928742
1.977e-06 -0.369589057108728
1.978e-06 -0.368098744360948
1.979e-06 -0.366600731827685
1.98e-06 -0.365095209612574
1.981e-06 -0.363582366767956
1.982e-06 -0.362062391282496
1.983e-06 -0.360535470069069
1.984e-06 -0.3590017889529
1.985e-06 -0.357461532659972
1.986e-06 -0.355914884805695
1.987e-06 -0.354362027883831
1.988e-06 -0.352803143255686
1.989e-06 -0.351238411139552
1.99e-06 -0.349668010600412
1.991e-06 -0.348092119539907
1.992e-06 -0.346510914686551
1.993e-06 -0.344924571586203
1.994e-06 -0.343333264592799
1.995e-06 -0.341737166859334
1.996e-06 -0.34013645032909
1.997e-06 -0.338531285727133
1.998e-06 -0.336921842552038
1.999e-06 -0.335308289067881
2e-06 -0.333690792296469
2.001e-06 -0.332069518009824
2.002e-06 -0.3304446307229
2.003e-06 -0.328816293686565
2.004e-06 -0.327184668880802
2.005e-06 -0.325549917008172
2.006e-06 -0.323912197487505
2.007e-06 -0.32227166844783
2.008e-06 -0.320628486722556
2.009e-06 -0.31898280784387
2.01e-06 -0.317334786037383
2.011e-06 -0.315684574217004
2.012e-06 -0.314032323980047
2.013e-06 -0.312378185602564
2.014e-06 -0.310722308034917
2.015e-06 -0.309064838897564
2.016e-06 -0.307405924477077
2.017e-06 -0.305745709722385
2.018e-06 -0.304084338241231
2.019e-06 -0.302421952296861
2.02e-06 -0.300758692804924
2.021e-06 -0.299094699330584
2.022e-06 -0.297430110085862
2.023e-06 -0.295765061927177
2.024e-06 -0.2940996903531
2.025e-06 -0.292434129502332
2.026e-06 -0.290768512151869
2.027e-06 -0.289102969715388
2.028e-06 -0.287437632241831
2.029e-06 -0.285772628414195
2.03e-06 -0.284108085548512
2.031e-06 -0.282444129593046
2.032e-06 -0.280780885127666
2.033e-06 -0.279118475363429
2.034e-06 -0.277457022142347
2.035e-06 -0.275796645937348
2.036e-06 -0.274137465852423
2.037e-06 -0.272479599622965
2.038e-06 -0.270823163616286
2.039e-06 -0.269168272832321
2.04e-06 -0.26751504090451
2.041e-06 -0.265863580100858
2.042e-06 -0.264214001325178
2.043e-06 -0.2625664141185
2.044e-06 -0.260920926660654
2.045e-06 -0.259277645772027
2.046e-06 -0.257636676915489
2.047e-06 -0.255998124198473
2.048e-06 -0.254362090375238
2.049e-06 -0.252728676849278
2.05e-06 -0.251097983675897
2.051e-06 -0.249470109564945
2.052e-06 -0.247845151883697
2.053e-06 -0.246223206659902
2.054e-06 -0.244604368584973
2.055e-06 -0.242988731017326
2.056e-06 -0.241376385985867
2.057e-06 -0.239767424193631
2.058e-06 -0.238161935021548
2.059e-06 -0.236560006532368
2.06e-06 -0.234961725474708
2.061e-06 -0.233367177287247
2.062e-06 -0.231776446103047
2.063e-06 -0.230189614754014
2.064e-06 -0.228606764775474
2.065e-06 -0.2270279764109
2.066e-06 -0.225453328616741
2.067e-06 -0.223882899067385
2.068e-06 -0.222316764160249
2.069e-06 -0.220754999020971
2.07e-06 -0.219197677508739
2.071e-06 -0.217644872221718
2.072e-06 -0.216096654502602
2.073e-06 -0.214553094444264
2.074e-06 -0.213014260895526
2.075e-06 -0.211480221467031
2.076e-06 -0.209951042537213
2.077e-06 -0.208426789258383
2.078e-06 -0.206907525562896
2.079e-06 -0.205393314169435
2.08e-06 -0.203884216589378
2.081e-06 -0.202380293133259
2.082e-06 -0.20088160291733
2.083e-06 -0.199388203870205
2.084e-06 -0.197900152739586
2.085e-06 -0.196417505099093
2.086e-06 -0.194940315355153
2.087e-06 -0.193468636753989
2.088e-06 -0.192002521388683
2.089e-06 -0.190542020206311
2.09e-06 -0.189087183015159
2.091e-06 -0.187638058492012
2.092e-06 -0.186194694189508
2.093e-06 -0.184757136543569
2.094e-06 -0.183325430880897
2.095e-06 -0.181899621426532
2.096e-06 -0.180479751311477
2.097e-06 -0.179065862580382
2.098e-06 -0.177657996199289
2.099e-06 -0.176256192063435
2.1e-06 -0.174860489005109
2.101e-06 -0.173470924801564
2.102e-06 -0.172087536182979
2.103e-06 -0.170710358840476
2.104e-06 -0.169339427434178
2.105e-06 -0.167974775601321
2.106e-06 -0.166616435964403
2.107e-06 -0.165264440139383
2.108e-06 -0.163918818743914
2.109e-06 -0.162579601405622
2.11e-06 -0.161246816770417
2.111e-06 -0.159920492510843
2.112e-06 -0.158600655334459
2.113e-06 -0.157287330992257
2.114e-06 -0.155980544287102
2.115e-06 -0.154680319082211
2.116e-06 -0.153386678309654
2.117e-06 -0.152099643978879
2.118e-06 -0.150819237185261
2.119e-06 -0.149545478118681
2.12e-06 -0.148278386072112
2.121e-06 -0.147017979450234
2.122e-06 -0.145764275778069
2.123e-06 -0.144517291709617
2.124e-06 -0.143277043036524
2.125e-06 -0.142043544696752
2.126e-06 -0.140816810783259
2.127e-06 -0.1395968545527
2.128e-06 -0.138383688434122
2.129e-06 -0.137177324037677
2.13e-06 -0.135977772163335
2.131e-06 -0.134785042809599
2.132e-06 -0.13359914518223
2.133e-06 -0.132420087702966
2.134e-06 -0.131247878018242
2.135e-06 -0.130082523007912
2.136e-06 -0.128924028793964
2.137e-06 -0.127772400749231
2.138e-06 -0.126627643506101
2.139e-06 -0.125489760965214
2.14e-06 -0.124358756304152
2.141e-06 -0.123234631986124
2.142e-06 -0.122117389768636
2.143e-06 -0.121007030712148
2.144e-06 -0.119903555188724
2.145e-06 -0.118806962890658
2.146e-06 -0.117717252839096
2.147e-06 -0.116634423392633
2.148e-06 -0.115558472255892
2.149e-06 -0.114489396488091
2.15e-06 -0.113427192511583
2.151e-06 -0.112371856120376
2.152e-06 -0.111323382488636
2.153e-06 -0.110281766179162
2.154e-06 -0.109247001151835
2.155e-06 -0.108219080772045
2.156e-06 -0.107197997819095
2.157e-06 -0.106183744494569
2.158e-06 -0.105176312430681
2.159e-06 -0.104175692698585
2.16e-06 -0.103181875816664
2.161e-06 -0.102194851758784
2.162e-06 -0.101214609962516
2.163e-06 -0.100241139337324
2.164e-06 -0.0992744282727228
2.165e-06 -0.0983144646463972
2.166e-06 -0.0973612358322905
2.167e-06 -0.0964147287086527
2.168e-06 -0.0954749296660534
2.169e-06 -0.0945418246153579
2.17e-06 -0.0936153989956632
2.171e-06 -0.0926956377821949
2.172e-06 -0.0917825254941667
2.173e-06 -0.0908760462025958
2.174e-06 -0.089976183538079
2.175e-06 -0.0890829206985264
2.176e-06 -0.0881962404568516
2.177e-06 -0.0873161251686206
2.178e-06 -0.0864425567796548
2.179e-06 -0.0855755168335899
2.18e-06 -0.0847149864793905
2.181e-06 -0.0838609464788182
2.182e-06 -0.0830133772138525
2.183e-06 -0.0821722586940681
2.184e-06 -0.0813375705639609
2.185e-06 -0.0805092921102291
2.186e-06 -0.0796874022690037
2.187e-06 -0.0788718796330324
2.188e-06 -0.0780627024588108
2.189e-06 -0.0772598486736689
2.19e-06 -0.076463295882802
2.191e-06 -0.0756730213762546
2.192e-06 -0.0748890021358518
2.193e-06 -0.0741112148420781
2.194e-06 -0.0733396358809078
2.195e-06 -0.0725742413505798
2.196e-06 -0.0718150070683208
2.197e-06 -0.0710619085770167
2.198e-06 -0.0703149211518296
2.199e-06 -0.0695740198067605
2.2e-06 -0.0688391793011611
2.201e-06 -0.0681103741461885
2.202e-06 -0.0673875786112062
2.203e-06 -0.0666707667301318
2.204e-06 -0.0659599123077283
2.205e-06 -0.06525498892584
2.206e-06 -0.0645559699495752
2.207e-06 -0.0638628285334315
2.208e-06 -0.0631755376273651
2.209e-06 -0.0624940699828059
2.21e-06 -0.0618183981586138
2.211e-06 -0.0611484945269825
2.212e-06 -0.0604843312792834
2.213e-06 -0.0598258804318544
2.214e-06 -0.0591731138317327
2.215e-06 -0.0585260031623295
2.216e-06 -0.0578845199490479
2.217e-06 -0.057248635564846
2.218e-06 -0.0566183212357399
2.219e-06 -0.055993548046252
2.22e-06 -0.0553742869448007
2.221e-06 -0.0547605087490336
2.222e-06 -0.054152184151103
2.223e-06 -0.0535492837228854
2.224e-06 -0.0529517779211423
2.225e-06 -0.0523596370926241
2.226e-06 -0.0517728314791179
2.227e-06 -0.0511913312224353
2.228e-06 -0.0506151063693473
2.229e-06 -0.0500441268764581
2.23e-06 -0.0494783626150237
2.231e-06 -0.0489177833757133
2.232e-06 -0.0483623588733135
2.233e-06 -0.0478120587513751
2.234e-06 -0.0472668525868047
2.235e-06 -0.0467267098943979
2.236e-06 -0.0461916001313167
2.237e-06 -0.0456614927015101
2.238e-06 -0.0451363569600787
2.239e-06 -0.0446161622175826
2.24e-06 -0.0441008777442936
2.241e-06 -0.0435904727743914
2.242e-06 -0.0430849165101033
2.243e-06 -0.0425841781257896
2.244e-06 -0.0420882267719715
2.245e-06 -0.0415970315793064
2.246e-06 -0.0411105616625053
2.247e-06 -0.0406287861241974
2.248e-06 -0.0401516740587381
2.249e-06 -0.0396791945559648
2.25e-06 -0.0392113167048953
2.251e-06 -0.0387480095973753
2.252e-06 -0.0382892423316696
2.253e-06 -0.037834984016001
2.254e-06 -0.0373852037720351
2.255e-06 -0.0369398707383115
2.256e-06 -0.0364989540736238
2.257e-06 -0.036062422960345
2.258e-06 -0.0356302466077013
2.259e-06 -0.0352023942549938
2.26e-06 -0.0347788351747681
2.261e-06 -0.034359538675932
2.262e-06 -0.0339444741068228
2.263e-06 -0.0335336108582221
2.264e-06 -0.0331269183663216
2.265e-06 -0.0327243661156362
2.266e-06 -0.0323259236418695
2.267e-06 -0.0319315605347264
2.268e-06 -0.0315412464406793
2.269e-06 -0.0311549510656827
2.27e-06 -0.03077264417784
2.271e-06 -0.0303942956100208
2.272e-06 -0.0300198752624304
2.273e-06 -0.0296493531051321
2.274e-06 -0.0292826991805201
2.275e-06 -0.0289198836057465
2.276e-06 -0.0285608765751003
2.277e-06 -0.0282056483623411
2.278e-06 -0.0278541693229844
2.279e-06 -0.0275064098965434
2.28e-06 -0.0271623406087231
2.281e-06 -0.0268219320735703
2.282e-06 -0.0264851549955783
2.283e-06 -0.0261519801717475
2.284e-06 -0.0258223784936001
2.285e-06 -0.025496320949154
2.286e-06 -0.0251737786248503
2.287e-06 -0.0248547227074391
2.288e-06 -0.0245391244858227
2.289e-06 -0.0242269553528555
2.29e-06 -0.0239181868071028
2.291e-06 -0.0236127904545576
2.292e-06 -0.023310738010316
2.293e-06 -0.0230120013002119
2.294e-06 -0.0227165522624114
2.295e-06 -0.0224243629489661
2.296e-06 -0.0221354055273285
2.297e-06 -0.021849652281826
2.298e-06 -0.0215670756150971
2.299e-06 -0.0212876480494889
2.3e-06 -0.0210113422284161
2.301e-06 -0.0207381309176818
2.302e-06 -0.0204679870067622
2.303e-06 -0.0202008835100528
2.304e-06 -0.0199367935680782
2.305e-06 -0.0196756904486665
2.306e-06 -0.0194175475480866
2.307e-06 -0.019162338392151
2.308e-06 -0.0189100366372826
2.309e-06 -0.0186606160715474
2.31e-06 -0.0184140506156523
2.311e-06 -0.01817031432391
2.312e-06 -0.017929381385168
2.313e-06 -0.0176912261237076
2.314e-06 -0.0174558230001075
2.315e-06 -0.0172231466120758
2.316e-06 -0.0169931716952509
2.317e-06 -0.0167658731239684
2.318e-06 -0.0165412259119999
2.319e-06 -0.0163192052132578
2.32e-06 -0.0160997863224721
2.321e-06 -0.0158829446758352
2.322e-06 -0.0156686558516183
2.323e-06 -0.0154568955707572
2.324e-06 -0.0152476396974107
2.325e-06 -0.0150408642394888
2.326e-06 -0.0148365453491538
2.327e-06 -0.0146346593232929
2.328e-06 -0.0144351826039636
2.329e-06 -0.0142380917788119
2.33e-06 -0.014043363581464
2.331e-06 -0.0138509748918914
2.332e-06 -0.0136609027367502
2.333e-06 -0.0134731242896944
2.334e-06 -0.0132876168716644
2.335e-06 -0.0131043579511506
2.336e-06 -0.0129233251444321
2.337e-06 -0.0127444962157917
2.338e-06 -0.0125678490777068
2.339e-06 -0.0123933617910168
2.34e-06 -0.0122210125650677
2.341e-06 -0.012050779757834
2.342e-06 -0.011882641876018
2.343e-06 -0.0117165775751271
2.344e-06 -0.0115525656595294
2.345e-06 -0.0113905850824886
2.346e-06 -0.0112306149461766
2.347e-06 -0.0110726345016673
2.348e-06 -0.0109166231489082
2.349e-06 -0.0107625604366736
2.35e-06 -0.0106104260624973
2.351e-06 -0.0104601998725861
2.352e-06 -0.0103118618617151
2.353e-06 -0.0101653921731032
2.354e-06 -0.0100207710982717
2.355e-06 -0.00987797907688344
2.356e-06 -0.00973699669656585
2.357e-06 -0.00959780469271526
2.358e-06 -0.00946038394828544
2.359e-06 -0.00932471549355874
2.36e-06 -0.00919078050590107
2.361e-06 -0.0090585603095009
2.362e-06 -0.00892803637509254
2.363e-06 -0.00879919031966379
2.364e-06 -0.00867200390614889
2.365e-06 -0.00854645904310624
2.366e-06 -0.00842253778438182
2.367e-06 -0.00830022232875844
2.368e-06 -0.00817949501959074
2.369e-06 -0.0080603383444272
2.37e-06 -0.00794273493461814
2.371e-06 -0.00782666756491109
2.372e-06 -0.00771211915303325
2.373e-06 -0.00759907275926157
2.374e-06 -0.00748751158598034
2.375e-06 -0.00737741897722738
2.376e-06 -0.0072687784182281
2.377e-06 -0.00716157353491844
2.378e-06 -0.00705578809345656
2.379e-06 -0.0069514059997239
2.38e-06 -0.00684841129881529
2.381e-06 -0.0067467881745193
2.382e-06 -0.006646520948788
2.383e-06 -0.00654759408119724
2.384e-06 -0.0064499921683973
2.385e-06 -0.00635369994355407
2.386e-06 -0.00625870227578162
2.387e-06 -0.00616498416956552
2.388e-06 -0.00607253076417781
2.389e-06 -0.00598132733308365
2.39e-06 -0.00589135928333986
2.391e-06 -0.00580261215498553
2.392e-06 -0.00571507162042523
2.393e-06 -0.00562872348380463
2.394e-06 -0.00554355368037901
2.395e-06 -0.00545954827587498
2.396e-06 -0.00537669346584508
2.397e-06 -0.00529497557501653
2.398e-06 -0.00521438105663307
2.399e-06 -0.00513489649179111
2.4e-06 -0.00505650858876987
2.401e-06 -0.00497920418235595
2.402e-06 -0.00490297023316228
2.403e-06 -0.00482779382694218
2.404e-06 -0.00475366217389799
2.405e-06 -0.00468056260798508
2.406e-06 -0.00460848258621116
2.407e-06 -0.00453740968793112
2.408e-06 -0.00446733161413753
2.409e-06 -0.00439823618674727
2.41e-06 -0.00433011134788403
2.411e-06 -0.00426294515915718
2.412e-06 -0.00419672580093718
2.413e-06 -0.00413144157162739
2.414e-06 -0.00406708088693305
2.415e-06 -0.00400363227912696
2.416e-06 -0.00394108439631236
2.417e-06 -0.00387942600168323
2.418e-06 -0.003818645972782
2.419e-06 -0.00375873330075482
2.42e-06 -0.00369967708960487
2.421e-06 -0.00364146655544339
2.422e-06 -0.00358409102573891
2.423e-06 -0.0035275399385648
2.424e-06 -0.00347180284184513
2.425e-06 -0.00341686939259909
2.426e-06 -0.00336272935618432
2.427e-06 -0.00330937260553876
2.428e-06 -0.00325678912042174
2.429e-06 -0.0032049689866541
2.43e-06 -0.00315390239535746
2.431e-06 -0.00310357964219316
2.432e-06 -0.00305399112660042
2.433e-06 -0.00300512735103431
2.434e-06 -0.00295697892020347
2.435e-06 -0.0029095365403077
2.436e-06 -0.00286279101827554
2.437e-06 -0.0028167332610021
2.438e-06 -0.00277135427458703
2.439e-06 -0.0027266451635729
2.44e-06 -0.00268259713018403
2.441e-06 -0.00263920147356602
2.442e-06 -0.00259644958902575
2.443e-06 -0.0025543329672725
2.444e-06 -0.00251284319365969
2.445e-06 -0.00247197194742781
2.446e-06 -0.00243171100094836
2.447e-06 -0.00239205221896904
2.448e-06 -0.00235298755786029
2.449e-06 -0.00231450906486313
2.45e-06 -0.00227660887733856
2.451e-06 -0.00223927922201851
2.452e-06 -0.00220251241425848
2.453e-06 -0.00216630085729186
2.454e-06 -0.00213063704148624
2.455e-06 -0.00209551354360149
2.456e-06 -0.00206092302604988
2.457e-06 -0.00202685823615833
2.458e-06 -0.00199331200543277
2.459e-06 -0.00196027724882468
2.46e-06 -0.00192774696400008
2.461e-06 -0.00189571423061074
2.462e-06 -0.00186417220956793
2.463e-06 -0.00183311414231863
2.464e-06 -0.00180253335012431
2.465e-06 -0.00177242323334243
2.466e-06 -0.00174277727071056
2.467e-06 -0.00171358901863331
2.468e-06 -0.00168485211047203
2.469e-06 -0.0016565602558375
2.47e-06 -0.00162870723988541
2.471e-06 -0.00160128692261499
2.472e-06 -0.00157429323817056
2.473e-06 -0.00154772019414626
2.474e-06 -0.00152156187089389
2.475e-06 -0.00149581242083389
2.476e-06 -0.00147046606776974
2.477e-06 -0.00144551710620544
2.478e-06 -0.00142095990066647
2.479e-06 -0.00139678888502402
2.48e-06 -0.00137299856182274
2.481e-06 -0.00134958350161186
2.482e-06 -0.00132653834227986
2.483e-06 -0.00130385778839264
2.484e-06 -0.00128153661053529
2.485e-06 -0.00125956964465739
2.486e-06 -0.00123795179142208
2.487e-06 -0.00121667801555863
2.488e-06 -0.00119574334521883
2.489e-06 -0.00117514287133711
2.49e-06 -0.0011548717469943
2.491e-06 -0.00113492518678532
2.492e-06 -0.00111529846619054
2.493e-06 -0.00109598692095109
2.494e-06 -0.00107698594644797
2.495e-06 -0.00105829099708504
2.496e-06 -0.00103989758567591
2.497e-06 -0.00102180128283477
2.498e-06 -0.00100399771637111
2.499e-06 -0.000986482570688495
2.5e-06 -0.000969251586187206
2.501e-06 -0.000952300558670936
2.502e-06 -0.000935625338757469
2.503e-06 -0.000919221831293375
2.504e-06 -0.000903085994772765
2.505e-06 -0.000887213840760034
2.506e-06 -0.000871601433316731
2.507e-06 -0.000856244888432436
2.508e-06 -0.000841140373459739
2.509e-06 -0.000826284106553291
2.51e-06 -0.000811672356112955
2.511e-06 -0.000797301440231026
2.512e-06 -0.000783167726143601
2.513e-06 -0.000769267629686018
2.514e-06 -0.000755597614752415
2.515e-06 -0.000742154192759406
2.516e-06 -0.000728933922113861
2.517e-06 -0.000715933407684842
2.518e-06 -0.000703149300279609
2.519e-06 -0.00069057829612378
2.52e-06 -0.000678217136345593
2.521e-06 -0.000666062606464299
2.522e-06 -0.000654111535882638
2.523e-06 -0.000642360797383487
2.524e-06 -0.000630807306630561
2.525e-06 -0.000619448021673243
2.526e-06 -0.000608279942455521
2.527e-06 -0.000597300110329013
2.528e-06 -0.000586505607570058
2.529e-06 -0.000575893556900958
2.53e-06 -0.000565461121015216
2.531e-06 -0.000555205502106897
2.532e-06 -0.00054512394140403
2.533e-06 -0.000535213718706047
2.534e-06 -0.000525472151925314
2.535e-06 -0.000515896596632631
2.536e-06 -0.000506484445606802
2.537e-06 -0.000497233128388193
2.538e-06 -0.000488140110836305
2.539e-06 -0.00047920289469131
2.54e-06 -0.0004704190171396
2.541e-06 -0.000461786050383272
2.542e-06 -0.000453301601213571
2.543e-06 -0.000444963310588273
2.544e-06 -0.000436768853212978
2.545e-06 -0.000428715937126339
2.546e-06 -0.000420802303289156
2.547e-06 -0.000413025725177361
2.548e-06 -0.000405384008378868
2.549e-06 -0.000397874990194267
2.55e-06 -0.000390496539241338
2.551e-06 -0.00038324655506341
2.552e-06 -0.000376122967741482
2.553e-06 -0.000369123737510145
2.554e-06 -0.000362246854377261
2.555e-06 -0.000355490337747388
2.556e-06 -0.000348852236048923
2.557e-06 -0.000342330626364973
2.558e-06 -0.000335923614067894
2.559e-06 -0.000329629332457513
2.56e-06 -0.000323445942403
2.561e-06 -0.000317371631988355
2.562e-06 -0.000311404616161547
2.563e-06 -0.000305543136387198
2.564e-06 -0.000299785460302873
2.565e-06 -0.000294129881378904
2.566e-06 -0.000288574718581754
2.567e-06 -0.000283118316040882
2.568e-06 -0.000277759042719114
2.569e-06 -0.000272495292086462
2.57e-06 -0.000267325481797408
2.571e-06 -0.000262248053371599
2.572e-06 -0.000257261471877957
2.573e-06 -0.000252364225622161
2.574e-06 -0.000247554825837504
2.575e-06 -0.000242831806379073
2.576e-06 -0.000238193723421253
2.577e-06 -0.000233639155158529
2.578e-06 -0.000229166701509541
2.579e-06 -0.000224774983824415
2.58e-06 -0.000220462644595302
2.581e-06 -0.000216228347170125
2.582e-06 -0.000212070775469506
2.583e-06 -0.000207988633706859
2.584e-06 -0.000203980646111599
2.585e-06 -0.000200045556655496
2.586e-06 -0.000196182128782083
2.587e-06 -0.00019238914513915
2.588e-06 -0.000188665407314282
2.589e-06 -0.000185009735573407
2.59e-06 -0.000181420968602344
2.591e-06 -0.000177897963251332
2.592e-06 -0.000174439594282499
2.593e-06 -0.000171044754120259
2.594e-06 -0.000167712352604624
2.595e-06 -0.000164441316747376
2.596e-06 -0.000161230590491114
2.597e-06 -0.000158079134471126
2.598e-06 -0.000154985925780073
2.599e-06 -0.000151949957735456
2.6e-06 -0.000148970239649854
2.601e-06 -0.000146045796603886
2.602e-06 -0.000143175669221918
2.603e-06 -0.000140358913450432
2.604e-06 -0.000137594600339088
2.605e-06 -0.000134881815824419
2.606e-06 -0.000132219660516156
2.607e-06 -0.000129607249486153
2.608e-06 -0.000127043712059892
2.609e-06 -0.000124528191610535
2.61e-06 -0.000122059845355513
2.611e-06 -0.000119637844155623
2.612e-06 -0.000117261372316609
2.613e-06 -0.000114929627393205
2.614e-06 -0.000112641819995623
2.615e-06 -0.000110397173598448
2.616e-06 -0.00010819492435194
2.617e-06 -0.000106034320895697
2.618e-06 -0.000103914624174672
2.619e-06 -0.00010183510725752
2.62e-06 -9.97950551572455e-05
2.621e-06 -9.77937646541308e-05
2.622e-06 -9.58305441209299e-05
2.623e-06 -9.39047133502939e-05
2.624e-06 -9.20156033844203e-05
2.625e-06 -9.01625563468895e-05
2.626e-06 -8.83449252766766e-05
2.627e-06 -8.65620739643146e-05
2.628e-06 -8.4813376790184e-05
2.629e-06 -8.30982185649109e-05
2.63e-06 -8.14159943718535e-05
2.631e-06 -7.97661094116504e-05
2.632e-06 -7.81479788488129e-05
2.633e-06 -7.65610276603402e-05
2.634e-06 -7.50046904863374e-05
2.635e-06 -7.34784114826089e-05
2.636e-06 -7.19816441752199e-05
2.637e-06 -7.05138513169897e-05
2.638e-06 -6.90745047459062e-05
2.639e-06 -6.76630852454407e-05
2.64e-06 -6.6279082406735e-05
2.641e-06 -6.49219944926531e-05
2.642e-06 -6.35913283036661e-05
2.643e-06 -6.22865990455553e-05
2.644e-06 -6.10073301989142e-05
2.645e-06 -5.97530533904289e-05
2.646e-06 -5.85233082659147e-05
2.647e-06 -5.73176423650969e-05
2.648e-06 -5.61356109981065e-05
2.649e-06 -5.49767771236788e-05
2.65e-06 -5.38407112290342e-05
2.651e-06 -5.27269912114217e-05
2.652e-06 -5.16352022613037e-05
2.653e-06 -5.0564936747172e-05
2.654e-06 -4.95157941019647e-05
2.655e-06 -4.84873807110753e-05
2.656e-06 -4.74793098019308e-05
2.657e-06 -4.64912013351207e-05
2.658e-06 -4.55226818970638e-05
2.659e-06 -4.45733845941882e-05
2.66e-06 -4.36429489486103e-05
2.661e-06 -4.2731020795296e-05
2.662e-06 -4.18372521806855e-05
2.663e-06 -4.09613012627621e-05
2.664e-06 -4.01028322125545e-05
2.665e-06 -3.92615151170475e-05
2.666e-06 -3.84370258834894e-05
2.667e-06 -3.76290461450782e-05
2.668e-06 -3.68372631680097e-05
2.669e-06 -3.60613697598695e-05
2.67e-06 -3.53010641793579e-05
2.671e-06 -3.45560500473236e-05
2.672e-06 -3.38260362590969e-05
2.673e-06 -3.31107368981033e-05
2.674e-06 -3.2409871150741e-05
2.675e-06 -3.17231632225114e-05
2.676e-06 -3.10503422553799e-05
2.677e-06 -3.03911422463577e-05
2.678e-06 -2.97453019672866e-05
2.679e-06 -2.91125648858123e-05
2.68e-06 -2.84926790875304e-05
2.681e-06 -2.78853971992929e-05
2.682e-06 -2.72904763136571e-05
2.683e-06 -2.67076779144645e-05
2.684e-06 -2.61367678035348e-05
2.685e-06 -2.55775160284614e-05
2.686e-06 -2.50296968114916e-05
2.687e-06 -2.44930884794823e-05
2.688e-06 -2.39674733949125e-05
2.689e-06 -2.34526378879415e-05
2.69e-06 -2.29483721894991e-05
2.691e-06 -2.24544703653924e-05
2.692e-06 -2.19707302514199e-05
2.693e-06 -2.14969533894746e-05
2.694e-06 -2.10329449646276e-05
2.695e-06 -2.05785137431756e-05
2.696e-06 -2.01334720116426e-05
2.697e-06 -1.96976355167204e-05
2.698e-06 -1.92708234061384e-05
2.699e-06 -1.88528581704472e-05
2.7e-06 -1.84435655857054e-05
2.701e-06 -1.80427746570575e-05
2.702e-06 -1.76503175631899e-05
2.703e-06 -1.7266029601655e-05
2.704e-06 -1.68897491350492e-05
2.705e-06 -1.65213175380343e-05
2.706e-06 -1.61605791451922e-05
2.707e-06 -1.58073811996983e-05
2.708e-06 -1.54615738028053e-05
2.709e-06 -1.51230098641252e-05
2.71e-06 -1.47915450526979e-05
2.711e-06 -1.44670377488358e-05
2.712e-06 -1.41493489967349e-05
2.713e-06 -1.3838342457839e-05
2.714e-06 -1.35338843649495e-05
2.715e-06 -1.32358434770686e-05
2.716e-06 -1.29440910349656e-05
2.717e-06 -1.26585007174569e-05
2.718e-06 -1.23789485983888e-05
2.719e-06 -1.21053131043136e-05
2.72e-06 -1.18374749728501e-05
2.721e-06 -1.15753172117161e-05
2.722e-06 -1.13187250584262e-05
2.723e-06 -1.10675859406435e-05
2.724e-06 -1.08217894371772e-05
2.725e-06 -1.05812272396145e-05
2.726e-06 -1.03457931145815e-05
2.727e-06 -1.01153828666196e-05
2.728e-06 -9.88989430167213e-06
2.729e-06 -9.66922719116928e-06
2.73e-06 -9.4532832367057e-06
2.731e-06 -9.24196603529918e-06
2.732e-06 -9.03518104522434e-06
2.733e-06 -8.832835552411e-06
2.734e-06 -8.63483863740001e-06
2.735e-06 -8.44110114284805e-06
2.736e-06 -8.25153564157284e-06
2.737e-06 -8.06605640513192e-06
2.738e-06 -7.88457937292534e-06
2.739e-06 -7.70702212181613e-06
2.74e-06 -7.53330383625953e-06
2.741e-06 -7.36334527893428e-06
2.742e-06 -7.1970687618676e-06
2.743e-06 -7.03439811804753e-06
2.744e-06 -6.87525867351396e-06
2.745e-06 -6.7195772199221e-06
2.746e-06 -6.56728198757078e-06
2.747e-06 -6.41830261888878e-06
2.748e-06 -6.27257014237167e-06
2.749e-06 -6.1300169469633e-06
2.75e-06 -5.99057675687389e-06
2.751e-06 -5.854184606829e-06
2.752e-06 -5.72077681774229e-06
2.753e-06 -5.59029097280542e-06
2.754e-06 -5.46266589398945e-06
2.755e-06 -5.33784161895017e-06
2.756e-06 -5.215759378332e-06
2.757e-06 -5.09636157346398e-06
2.758e-06 -4.97959175444165e-06
2.759e-06 -4.86539459858883e-06
2.76e-06 -4.75371588929365e-06
2.761e-06 -4.64450249521242e-06
2.762e-06 -4.53770234983588e-06
2.763e-06 -4.43326443141234e-06
2.764e-06 -4.33113874322129e-06
2.765e-06 -4.23127629419312e-06
2.766e-06 -4.13362907986829e-06
2.767e-06 -4.0381500636912e-06
2.768e-06 -3.94479315863334e-06
2.769e-06 -3.85351320914042e-06
2.77e-06 -3.7642659733981e-06
2.771e-06 -3.67700810591172e-06
2.772e-06 -3.59169714039432e-06
2.773e-06 -3.50829147295861e-06
2.774e-06 -3.42675034560749e-06
2.775e-06 -3.34703383001867e-06
2.776e-06 -3.26910281161825e-06
2.777e-06 -3.19291897393912e-06
2.778e-06 -3.11844478325886e-06
2.779e-06 -3.04564347351313e-06
2.78e-06 -2.97447903147982e-06
2.781e-06 -2.90491618222941e-06
2.782e-06 -2.83692037483759e-06
2.783e-06 -2.77045776835536e-06
2.784e-06 -2.70549521803258e-06
2.785e-06 -2.64200026179091e-06
2.786e-06 -2.57994110694169e-06
2.787e-06 -2.51928661714502e-06
2.788e-06 -2.46000629960598e-06
2.789e-06 -2.40207029250379e-06
2.79e-06 -2.34544935265033e-06
2.791e-06 -2.29011484337408e-06
2.792e-06 -2.23603872262566e-06
2.793e-06 -2.18319353130124e-06
2.794e-06 -2.13155238178045e-06
2.795e-06 -2.08108894667462e-06
2.796e-06 -2.0317774477824e-06
2.797e-06 -1.98359264524887e-06
2.798e-06 -1.9365098269247e-06
2.799e-06 -1.89050479792241e-06
2.8e-06 -1.8455538703657e-06
2.801e-06 -1.8016338533291e-06
2.802e-06 -1.75872204296446e-06
2.803e-06 -1.71679621281115e-06
2.804e-06 -1.67583460428674e-06
2.805e-06 -1.6358159173553e-06
2.806e-06 -1.59671930136992e-06
2.807e-06 -1.5585243460867e-06
2.808e-06 -1.52121107284724e-06
2.809e-06 -1.48475992592659e-06
2.81e-06 -1.44915176404383e-06
2.811e-06 -1.41436785203268e-06
2.812e-06 -1.38038985266898e-06
2.813e-06 -1.34719981865261e-06
2.814e-06 -1.31478018474103e-06
2.815e-06 -1.28311376003176e-06
2.816e-06 -1.25218372039143e-06
2.817e-06 -1.22197360102841e-06
2.818e-06 -1.19246728920688e-06
2.819e-06 -1.16364901709972e-06
2.82e-06 -1.13550335477769e-06
2.821e-06 -1.10801520333258e-06
2.822e-06 -1.08116978813202e-06
2.823e-06 -1.05495265220343e-06
2.824e-06 -1.02934964974504e-06
2.825e-06 -1.00434693976151e-06
2.826e-06 -9.79930979822155e-07
2.827e-06 -9.56088519939274e-07
2.828e-06 -9.32806596564873e-07
2.829e-06 -9.10072526703208e-07
2.83e-06 -8.87873902137381e-07
2.831e-06 -8.66198583767821e-07
2.832e-06 -8.45034696060612e-07
2.833e-06 -8.2437062160381e-07
2.834e-06 -8.04194995769644e-07
2.835e-06 -7.84496701480776e-07
2.836e-06 -7.6526486407875e-07
2.837e-06 -7.46488846292706e-07
2.838e-06 -7.28158243306566e-07
2.839e-06 -7.1026287792297e-07
2.84e-06 -6.92792795822057e-07
2.841e-06 -6.75738260913476e-07
2.842e-06 -6.59089750779875e-07
2.843e-06 -6.42837952210155e-07
2.844e-06 -6.26973756820968e-07
2.845e-06 -6.11488256764651e-07
2.846e-06 -5.96372740522166e-07
2.847e-06 -5.81618688779379e-07
2.848e-06 -5.67217770385208e-07
2.849e-06 -5.53161838390014e-07
2.85e-06 -5.39442926162922e-07
2.851e-06 -5.26053243586431e-07
2.852e-06 -5.12985173326974e-07
2.853e-06 -5.00231267179979e-07
2.854e-06 -4.87784242488068e-07
2.855e-06 -4.75636978630974e-07
2.856e-06 -4.63782513585925e-07
2.857e-06 -4.52214040557057e-07
2.858e-06 -4.4092490467265e-07
2.859e-06 -4.29908599748891e-07
2.86e-06 -4.1915876511885e-07
2.861e-06 -4.08669182525559e-07
2.862e-06 -3.98433773077863e-07
2.863e-06 -3.8844659426791e-07
2.864e-06 -3.78701837049128e-07
2.865e-06 -3.69193822973489e-07
2.866e-06 -3.5991700138698e-07
2.867e-06 -3.50865946682155e-07
2.868e-06 -3.42035355606671e-07
2.869e-06 -3.33420044626742e-07
2.87e-06 -3.25014947344475e-07
2.871e-06 -3.16815111968036e-07
2.872e-06 -3.08815698833639e-07
2.873e-06 -3.01011977978378e-07
2.874e-06 -2.93399326762886e-07
2.875e-06 -2.85973227542904e-07
2.876e-06 -2.78729265388784e-07
2.877e-06 -2.71663125851999e-07
2.878e-06 -2.6477059277779e-07
2.879e-06 -2.58047546162998e-07
2.88e-06 -2.51489960058241e-07
2.881e-06 -2.45093900513566e-07
2.882e-06 -2.38855523566723e-07
2.883e-06 -2.32771073273225e-07
2.884e-06 -2.26836879777402e-07
2.885e-06 -2.21049357423619e-07
2.886e-06 -2.15405002906882e-07
2.887e-06 -2.0990039346206e-07
2.888e-06 -2.04532185090966e-07
2.889e-06 -1.99297110826542e-07
2.89e-06 -1.94191979033433e-07
2.891e-06 -1.89213671744216e-07
2.892e-06 -1.84359143030585e-07
2.893e-06 -1.79625417408803e-07
2.894e-06 -1.75009588278729e-07
2.895e-06 -1.70508816395786e-07
2.896e-06 -1.66120328375172e-07
2.897e-06 -1.61841415227693e-07
2.898e-06 -1.576694309266e-07
2.899e-06 -1.5360179100479e-07
2.9e-06 -1.49635971181764e-07
2.901e-06 -1.45769506019774e-07
2.902e-06 -1.41999987608534e-07
2.903e-06 -1.38325064277949e-07
2.904e-06 -1.34742439338297e-07
2.905e-06 -1.31249869847289e-07
2.906e-06 -1.27845165403494e-07
2.907e-06 -1.24526186965584e-07
2.908e-06 -1.21290845696867e-07
2.909e-06 -1.18137101834611e-07
2.91e-06 -1.15062963583654e-07
2.911e-06 -1.12066486033792e-07
2.912e-06 -1.09145770100489e-07
2.913e-06 -1.06298961488409e-07
2.914e-06 -1.03524249677309e-07
2.915e-06 -1.00819866929855e-07
2.916e-06 -9.81840873208884e-08
2.917e-06 -9.56152257877155e-08
2.918e-06 -9.31116372009968e-08
2.919e-06 -9.06717154557951e-08
2.92e-06 -8.82938925823791e-08
2.921e-06 -8.59766378763819e-08
2.922e-06 -8.37184570478936e-08
2.923e-06 -8.15178913891301e-08
2.924e-06 -7.93735169602594e-08
2.925e-06 -7.72839437930333e-08
2.926e-06 -7.52478151118489e-08
2.927e-06 -7.32638065718755e-08
2.928e-06 -7.13306255138915e-08
2.929e-06 -6.94470102354955e-08
2.93e-06 -6.76117292783322e-08
2.931e-06 -6.58235807310124e-08
2.932e-06 -6.40813915473973e-08
2.933e-06 -6.23840168799197e-08
2.934e-06 -6.07303394276336e-08
2.935e-06 -5.91192687986822e-08
2.936e-06 -5.75497408868791e-08
2.937e-06 -5.60207172621067e-08
2.938e-06 -5.45311845742446e-08
2.939e-06 -5.30801539703338e-08
2.94e-06 -5.16666605247137e-08
2.941e-06 -5.02897626818368e-08
2.942e-06 -4.89485417115107e-08
2.943e-06 -4.76421011762935e-08
2.944e-06 -4.63695664107914e-08
2.945e-06 -4.51300840125972e-08
2.946e-06 -4.39228213446348e-08
2.947e-06 -4.27469660486546e-08
2.948e-06 -4.16017255696475e-08
2.949e-06 -4.04863266909456e-08
2.95e-06 -3.94000150797787e-08
2.951e-06 -3.83420548430619e-08
2.952e-06 -3.73117280932006e-08
2.953e-06 -3.63083345236917e-08
2.954e-06 -3.5331190994311e-08
2.955e-06 -3.43796311256881e-08
2.956e-06 -3.34530049030542e-08
2.957e-06 -3.25506782889789e-08
2.958e-06 -3.16720328448893e-08
2.959e-06 -3.08164653611906e-08
2.96e-06 -2.9983387495797e-08
2.961e-06 -2.91722254208929e-08
2.962e-06 -2.83824194777439e-08
2.963e-06 -2.76134238393874e-08
2.964e-06 -2.68647061810235e-08
2.965e-06 -2.61357473579462e-08
2.966e-06 -2.54260410908458e-08
2.967e-06 -2.47350936583246e-08
2.968e-06 -2.40624235964637e-08
2.969e-06 -2.34075614052937e-08
2.97e-06 -2.2770049262011e-08
2.971e-06 -2.21494407407952e-08
2.972e-06 -2.15453005390827e-08
2.973e-06 -2.0957204210153e-08
2.974e-06 -2.03847379018915e-08
2.975e-06 -1.98274981015879e-08
2.976e-06 -1.92850913866423e-08
2.977e-06 -1.8757134181045e-08
2.978e-06 -1.82432525175033e-08
2.979e-06 -1.77430818050896e-08
2.98e-06 -1.72562666022911e-08
2.981e-06 -1.67824603953367e-08
2.982e-06 -1.63213253816873e-08
2.983e-06 -1.5872532258573e-08
2.984e-06 -1.54357600164661e-08
2.985e-06 -1.50106957373772e-08
2.986e-06 -1.45970343978702e-08
2.987e-06 -1.41944786766879e-08
2.988e-06 -1.38027387668856e-08
2.989e-06 -1.34215321923736e-08
2.99e-06 -1.30505836287655e-08
2.991e-06 -1.26896247284409e-08
2.992e-06 -1.23383939497231e-08
2.993e-06 -1.19966363900823e-08
2.994e-06 -1.16641036232708e-08
2.995e-06 -1.13405535403047e-08
2.996e-06 -1.10257501942015e-08
2.997e-06 -1.07194636483925e-08
2.998e-06 -1.04214698287237e-08
2.999e-06 -1.01315503789648e-08
3e-06       0
5e-06       0

